Automated fragment identification for electron ionisation mass spectrometry: application to atmospheric measurements of halocarbons

Non-target screening consists in searching a sample for all present substances, suspected or unknown, with very little prior knowledge about the sample. This approach has been introduced more than a decade ago in the field of water analysis, together with dedicated compound identification tools, but is still very scarce for indoor and atmospheric trace gas measurements, despite the clear need for a better understanding of the atmospheric trace gas composition.For a systematic detection of emerging trace gases in the atmosphere, a new and powerful analytical method is gas chromatography (GC) of preconcentrated samples, followed by electron ionisation, high resolution mass spectrometry (EI-HRMS). In this work, we present data analysis tools to enable automated fragment formula annotation for unknown compounds measured by GC-EI-HRMS. Based on co-eluting mass/charge fragments, we developed an innovative data analysis method to reliably reconstruct the chemical formulae of the fragments, using efficient combinatorics and graph theory. The method does not require the presence of the molecular ion, which is absent in ~40% of EI spectra. Our method has been trained and validated on \textgreater50 halocarbons and hydrocarbons, with 3 to 20 atoms and molar masses of 30 to 330 g mol-1, measured with a mass resolution of approx.~3500. For 90% of the compounds, more than 90% of the annotated fragment formulae are correct. Cases of wrong identification can be attributed to the scarcity of detected fragments per compound or the lack of isotopic constraint (no minor isotopocule detected).Our method enables to reconstruct most probable chemical formulae independently from spectral databases. Therefore, it demonstrates the suitability of EI-HRMS data for non-target analysis and paves the way for the identification of substances for which no EI mass spectrum is registered in databases. We illustrate the performances of our method for atmospheric trace gases and suggest that it may be well suited for many other types of samples. The L-GPL licenced Python code is released under the name ALPINAC for ALgorithmic Process for Identification of Non-targeted Atmospheric Compounds.

==> 190424.0810.tank.3.frag.val_HFC134a.comp.1478.65_0.txt <==
Run file: 190424.0810.tank.3.frag.val_HFC134a
#############################################
Compound index: 0
Average retention time, seconds: 1478.65
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H2C2F4+: 	71.98	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
30.8590	1478.65	59716.30	100.0	68.994657	68.994661	25.4	0.1	CF3+	0.5	59715.44	1.000	EI
30.0428	1478.65	58137.35	97.4	33.014741	33.013505	75.9	-37.4	H2CF+	0.5	58136.04	1.000	EI
22.1806	1478.65	42981.80	72.0	83.010300	83.010311	25.5	0.1	H2C2F3+	0.5	42921.85	0.999	EI
5.5315	1478.66	10704.09	17.9	51.004739	51.004083	50.0	-12.9	HCF2+	0.5	10704.00	1.000	EI
3.0815	1478.67	5963.83	10.0	30.999025	30.997855	82.2	-37.7	CF+	1.5	5963.00	1.000	EI
2.7281	1478.67	5279.26	8.8	63.004435	63.004083	41.8	-5.6	HC2F2+	1.5	5279.26	1.000	EI
1.4063	1478.63	2721.93	4.6	82.002202	82.002486	33.7	3.5	HC2F3+	1.0	2721.39	1.000	EI
0.9136	1478.59	1768.01	3.0	49.997297	49.996258	58.4	-20.8	CF2+	1.0	1767.99	1.000	EI
0.5678	1478.67	1098.68	1.8	102.008245	102.008714	38.5	4.6	H2C2F4+	0.0	1098.68	1.000	EI
0.4507	1478.55	872.12	1.5	84.013464	84.013666	45.1	2.4	H2C[13C]F3+	0.5	872.12	1.000	EI
0.4013	1478.68	776.55	1.3	44.004973	44.005680	80.7	16.1	HC2F+	2.0	776.55	1.000	EI
0.3223	1478.61	734.20	1.2	64.011533	64.011908	53.6	5.9	H2C2F2+	1.0	623.62	0.849	EI
0.3197	1478.58	618.65	1.0	34.018264	34.016859	84.0	-41.3	H2[13C]F+	0.5	618.65	1.000	EI
0.3107	1478.65	601.19	1.0	101.000421	101.000889	47.3	4.6	HC2F4+	0.5	601.19	1.000	EI
0.3058	1478.56	591.76	1.0	69.997870	69.998016	52.0	2.1	[13C]F3+	0.5	591.76	1.000	EI
0.1365	1478.66	264.05	0.4	42.999289	42.997855	84.4	-33.4	C2F+	2.5	264.05	1.000	EI
0.0887	1478.58	171.67	0.3	99.992003	99.993064	55.7	10.6	C2F4+	1.0	171.67	1.000	EI
0.0803	1478.65	155.44	0.3	45.014583	45.013505	84.3	-24.0	H2C2F+	1.5	155.44	1.000	EI
0.0611	1478.61	734.20	1.2	64.011533	64.007438	53.6	-64.0	HC[13C]F2+	1.5	118.28	0.161	EI
0.0533	1478.57	103.06	0.2	52.008183	52.007438	100.1	-14.3	H[13C]F2+	0.5	103.06	1.000	EI
0.0464	1478.38	89.84	0.2	61.996505	61.996258	96.8	-4.0	C2F2+	2.0	89.84	1.000	EI
0.03	1478.44	63.57	0.1	41.001934	0.0	33.1	0.0	unidentified	0.0	63.57	1.000	EI
0.0315	1478.65	42981.80	72.0	83.010300	83.005841	25.5	-53.7	HC[13C]F3+	1.0	60.97	0.001	EI
0.0280	1478.57	54.24	0.1	80.995148	80.994661	103.5	-6.0	C2F3+	1.5	54.24	1.000	EI
0.0222	1478.57	42.94	0.1	26.015912	26.015101	184.1	-31.2	H2C2+	2.0	42.94	1.000	EI


==> 190424.0810.tank.3.frag.val_HFC134a.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1478.57	26.0159119	62.82	38.44	42.94	4.67	0.0026	0.6	0	8.45	5.08	EI
1478.67	30.9990248	6.42	32.26	5963.83	82.16	0.00302	0.6	0	139.01	42.9	EI
1478.65	33.0147408	2.01	30.29	58137.35	230.36	0.00319	0.6	0	997.19	58.3	EI
1478.58	34.0182637	16.27	29.4	618.65	17.29	0.00328	0.6	0	18.08	34.21	EI
1478.44	41.0019342	33.14	24.39	63.57	12.22	0.00387	0.6	0	11.81	5.38	EI
1478.66	42.999289	24.46	23.26	264.05	20.07	0.00404	0.6	0	17.18	15.37	EI
1478.68	44.0049728	22.95	22.72	776.55	24.14	0.00412	0.6	0	85.16	9.12	EI
1478.65	45.0145834	25.38	22.22	155.44	13.14	0.00421	0.6	0	20.94	7.42	EI
1478.59	49.997297	12.1	20	1768.01	38.75	0.00463	0.6	0	44.91	39.37	EI
1478.66	51.004739	3.93	19.61	10704.09	127.33	0.00471	0.6	0	156.87	68.23	EI
1478.57	52.008183	35.11	19.23	103.06	13.25	0.0048	0.6	0	23.48	4.39	EI
1478.38	61.9965048	35.21	16.13	89.84	9	0.00564	0.6	0	23.36	3.85	EI
1478.67	63.0044354	5.29	15.87	5279.26	63.98	0.00573	0.6	0	90.11	58.59	EI
1478.61	64.0115327	14.69	15.62	734.2	29.15	0.00581	0.6	0	6.36	115.53	EI
1478.65	68.9946569	1.69	5.9	59716.3	310.81	0.00623	0.6	0	1253.61	47.64	EI
1478.56	69.9978703	18.26	5.76	591.76	21.49	0.00632	0.6	0	10.37	57.04	EI
1478.57	80.9951475	40.17	4.44	54.24	5.88	0.00725	0.6	0	7.29	7.44	EI
1478.63	82.0022024	9.03	4.34	2721.93	50.65	0.00733	0.6	0	73.36	37.1	EI
1478.65	83.0103002	1.94	4.24	42981.8	157.42	0.00742	0.6	0	732.04	58.72	EI
1478.55	84.0134636	15.01	4.14	872.12	18.3	0.0075	0.6	0	26.67	32.7	EI
1478.58	99.9920035	19.93	8.34	171.67	6.2	0.00885	0.6	0	21.25	8.08	EI
1478.65	101.0004206	16.04	7.98	601.19	25.31	0.00894	0.6	0	26.79	22.44	EI
1478.67	102.0082448	11.73	7.62	1098.68	18.54	0.00902	0.6	0	22.3	49.27	EI


==> 190424.0810.tank.3.frag.val_HFC143a.comp.1426.26_0.txt <==
Run file: 190424.0810.tank.3.frag.val_HFC143a
#############################################
Compound index: 0
Average retention time, seconds: 1426.26
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H3C2F3+: 	65.31	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
66.5481	1426.26	116340.15	100.0	68.994620	68.994661	25.3	0.6	CF3+	0.5	116339.28	1.000	EI
13.7789	1426.26	24217.25	20.8	65.020057	65.019733	25.9	-5.0	H3C2F2+	0.5	24088.33	0.995	EI
4.7037	1426.25	8260.99	7.1	45.014229	45.013505	56.5	-16.1	H2C2F+	1.5	8222.95	0.995	EI
3.5348	1426.23	6179.80	5.3	64.012161	64.011908	40.6	-4.0	H2C2F2+	1.0	6179.45	1.000	EI
3.1792	1426.24	5558.19	4.8	33.014713	33.013505	77.1	-36.6	H2CF+	0.5	5557.83	1.000	EI
1.7715	1426.27	3096.96	2.7	30.999033	30.997855	82.1	-38.0	CF+	1.5	3096.91	1.000	EI
1.1551	1426.29	2025.05	1.7	44.005831	44.005680	67.4	-3.4	HC2F+	2.0	2019.38	0.997	EI
0.8933	1426.23	1561.69	1.3	63.004564	63.004083	44.7	-7.6	HC2F2+	1.5	1561.69	1.000	EI
0.8889	1426.25	1554.04	1.3	51.004869	51.004083	60.3	-15.4	HCF2+	0.5	1554.04	1.000	EI
0.7375	1426.27	1289.25	1.1	84.017553	84.018136	43.1	6.9	H3C2F3+	0.0	1289.25	1.000	EI
0.6990	1426.04	1222.03	1.1	69.997864	69.998016	38.2	2.2	[13C]F3+	0.5	1222.03	1.000	EI
0.6855	1426.19	1198.46	1.0	83.009867	83.010311	37.8	5.3	H2C2F3+	0.5	1198.46	1.000	EI
0.5229	1426.24	914.08	0.8	49.997359	49.996258	66.0	-22.0	CF2+	1.0	914.07	1.000	EI
0.2833	1426.16	495.21	0.4	66.023873	66.023088	53.1	-11.9	H3C[13C]F2+	0.5	495.21	1.000	EI
0.1510	1426.26	263.96	0.2	42.998719	42.997855	94.3	-20.1	C2F+	2.5	263.96	1.000	EI
0.1272	1426.16	223.16	0.2	46.018646	46.021330	105.0	58.3	H3C2F+	1.0	222.37	0.996	EI
0.1271	1426.28	222.27	0.2	82.001830	82.002486	55.9	8.0	HC2F3+	1.0	222.27	1.000	EI
0.1054	1426.16	223.16	0.2	46.018646	46.016859	105.0	-38.8	H2C[13C]F+	1.5	184.23	0.826	EI
0.0792	1426.26	24217.25	20.8	65.020057	65.015263	25.9	-73.7	H2C[13C]F2+	1.0	138.45	0.006	EI
0.0549	1426.02	95.94	0.1	26.015941	26.015101	123.8	-32.3	H2C2+	2.0	95.94	1.000	EI
0.0366	1425.97	63.99	0.1	61.997485	61.996258	86.2	-19.8	C2F2+	2.0	63.99	1.000	EI
0.0259	1426.25	8260.99	7.1	45.014229	45.009034	56.5	-115.4	HC[13C]F+	2.0	45.24	0.005	EI
0.0214	1426.37	37.45	0.0	34.018736	34.016859	217.5	-55.2	H2[13C]F+	0.5	37.45	1.000	EI


==> 190424.0810.tank.3.frag.val_HFC143a.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1426.02	26.0159411	31.2	38.44	95.94	10.08	0.0026	0.6	0	23.85	4.02	EI
1426.27	30.9990332	6.25	32.26	3096.96	55.72	0.00302	0.6	0	92.97	33.31	EI
1426.24	33.0147125	5.79	30.29	5558.19	72.58	0.00319	0.6	0	153.34	36.25	EI
1426.37	34.0187358	81.87	29.4	37.45	7.61	0.00328	0.6	0	12.13	3.09	EI
1426.26	42.9987187	29.68	23.26	263.96	21.09	0.00404	0.6	0	34.05	7.75	EI
1426.29	44.0058307	14.51	22.72	2025.05	38.99	0.00412	0.6	0	147.09	13.77	EI
1426.25	45.0142287	4.16	22.22	8260.99	59.32	0.00421	0.6	0	230.92	35.77	EI
1426.16	46.0186461	35.94	21.73	223.16	18.26	0.00429	0.6	0	23.55	9.47	EI
1426.24	49.9973589	17.24	20	914.08	19.39	0.00463	0.6	0	19.67	46.47	EI
1426.25	51.0048685	14.01	19.61	1554.04	27.99	0.00471	0.6	0	81.23	19.13	EI
1425.97	61.9974848	30.48	16.13	63.99	8.54	0.00564	0.6	0	24.04	2.66	EI
1426.23	63.0045641	8.24	15.87	1561.69	41.64	0.00573	0.6	0	47.54	32.85	EI
1426.23	64.0121613	4.49	15.62	6179.8	67.2	0.00581	0.6	0	164.93	37.47	EI
1426.26	65.0200572	2.71	6.26	24217.25	94.09	0.0059	0.6	0	539.09	44.92	EI
1426.16	66.0238735	18.74	6.17	495.21	14.93	0.00598	0.6	0	23.45	21.12	EI
1426.26	68.9946199	1.44	5.9	116340.15	297.41	0.00623	0.6	0	2705.81	43	EI
1426.04	69.9978636	11.57	5.76	1222.03	32.8	0.00632	0.6	0	41.82	29.22	EI
1426.28	82.0018298	20	4.34	222.27	11.15	0.00733	0.6	0	36.17	6.14	EI
1426.19	83.009867	11.33	4.24	1198.46	34.51	0.00742	0.6	0	48.39	24.77	EI
1426.27	84.0175529	14.06	4.14	1289.25	29.85	0.0075	0.6	0	21.14	60.99	EI


==> 190424.0810.tank.3.frag.val_HFC152.comp.1635.34_0.txt <==
Run file: 190424.0810.tank.3.frag.val_HFC152
#############################################
Compound index: 0
Average retention time, seconds: 1635.34
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H4C2F2+: 	56.36	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
53.4969	1635.34	61692.70	100.0	33.014634	33.013505	75.9	-34.2	H2CF+	0.5	61691.41	1.000	EI
12.6880	1635.33	14632.15	23.7	45.014128	45.013505	56.6	-13.8	H2C2F+	1.5	14631.56	1.000	EI
11.2251	1635.35	13227.89	21.4	46.021880	46.021330	55.8	-12.0	H3C2F+	1.0	12944.53	0.979	EI
5.2804	1635.32	6173.17	10.0	66.027442	66.027558	32.2	1.8	H4C2F2+	0.0	6089.27	0.986	EI
3.4878	1635.33	4022.20	6.5	65.019979	65.019733	39.7	-3.8	H3C2F2+	0.5	4022.05	1.000	EI
3.3127	1635.36	3822.03	6.2	27.023877	27.022927	94.0	-35.2	H3C2+	1.5	3820.12	1.000	EI
2.2404	1635.33	2583.62	4.2	47.029265	47.029155	57.9	-2.3	H4C2F+	0.5	2583.62	1.000	EI
2.2175	1635.34	2557.12	4.1	64.011698	64.011908	48.5	3.3	H2C2F2+	1.0	2557.12	1.000	EI
2.1487	1635.32	2477.93	4.0	30.998958	30.997855	83.8	-35.6	CF+	1.5	2477.89	1.000	EI
1.3555	1635.27	1577.48	2.6	44.002626	44.005680	291.3	69.4	HC2F+	2.0	1563.08	0.991	EI
0.8083	1635.27	932.06	1.5	63.004584	63.004083	56.1	-8.0	HC2F2+	1.5	932.06	1.000	EI
0.5699	1635.25	657.25	1.1	34.017980	34.016859	89.9	-32.9	H2[13C]F+	0.5	657.25	1.000	EI
0.5657	1635.40	652.33	1.1	26.015666	26.015101	141.6	-21.7	H2C2+	2.0	652.32	1.000	EI
0.2843	1635.35	13227.89	21.4	46.021880	46.016859	55.8	-109.1	H2C[13C]F+	1.5	327.81	0.025	EI
0.2687	1635.34	309.90	0.5	51.006213	51.004083	103.5	-41.8	HCF2+	0.5	309.86	1.000	EI
0.2515	1635.33	2583.62	4.2	47.029265	47.024685	57.9	-97.4	H3C[13C]F+	1.0	290.01	0.112	EI
0.0781	1635.32	6173.17	10.0	66.027442	66.023088	32.2	-65.9	H3C[13C]F2+	0.5	90.11	0.015	EI


==> 190424.0810.tank.3.frag.val_HFC152.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1635.4	26.0156658	41.58	38.44	652.33	68.9	0.0026	0.6	0	107.39	6.07	EI
1635.36	27.0238771	6.73	37	3822.03	90.39	0.00269	0.6	0	63.42	60.26	EI
1635.32	30.9989576	9.13	32.26	2477.93	67.58	0.00302	0.6	0	11.57	214.19	EI
1635.34	33.0146336	2.33	30.29	61692.7	524.55	0.00319	0.6	0	366.46	168.35	EI
1635.25	34.0179798	20.72	29.4	657.25	24.28	0.00328	0.6	0	12.87	51.08	EI
1635.27	44.0026264	114.29	22.73	1577.48	82.34	0.00412	0.6	0	172.22	9.16	EI
1635.33	45.0141278	4.27	22.22	14632.15	212.59	0.00421	0.6	0	142.88	102.41	EI
1635.35	46.0218802	5.13	21.73	13227.89	167.52	0.00429	0.6	0	203.74	64.92	EI
1635.33	47.0292646	9.16	21.26	2583.62	53.82	0.00438	0.6	0	14.45	178.74	EI
1635.34	51.0062132	36.47	19.61	309.9	25.05	0.00471	0.6	0	49.38	6.28	EI
1635.27	63.0045842	15.87	15.87	932.06	35.95	0.00573	0.6	0	147.06	6.34	EI
1635.34	64.0116981	11.5	15.62	2557.12	31.34	0.00581	0.6	0	35.15	72.74	EI
1635.33	65.0199787	12.36	6.26	4022.2	79.16	0.0059	0.6	0	132.36	30.39	EI
1635.32	66.0274418	8.12	6.17	6173.17	83.37	0.00598	0.6	0	101.44	60.86	EI


==> 190424.0810.tank.3.frag.val_HFC227ea.comp.1514.40_0.txt <==
Run file: 190424.0810.tank.3.frag.val_HFC227ea
#############################################
Compound index: 0
Average retention time, seconds: 1514.40
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
HC3F7+: 	56.70	0.0	True
H2C3F6+: 	42.81	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
59.0822	1514.40	237178.34	100.0	68.994690	68.994661	25.3	-0.4	CF3+	0.5	237175.17	1.000	EI
12.8938	1514.40	51768.00	21.8	150.997298	150.997695	25.6	2.6	HC3F6+	0.5	51759.84	1.000	EI
10.6983	1514.41	42946.40	18.1	82.002319	82.002486	25.5	2.0	HC2F3+	1.0	42946.38	1.000	EI
8.7705	1514.41	35208.69	14.8	51.004644	51.004083	49.5	-11.0	HCF2+	0.5	35207.76	1.000	EI
2.5073	1514.40	10066.35	4.2	30.998978	30.997855	81.1	-36.3	CF+	1.5	10064.96	1.000	EI
1.0713	1514.39	4371.14	1.8	101.000191	101.000889	31.2	6.9	HC2F4+	0.5	4300.68	0.984	EI
0.8210	1514.40	3295.92	1.4	49.997512	49.996258	53.8	-25.1	CF2+	1.0	3295.88	1.000	EI
0.7995	1514.40	3209.61	1.4	99.992548	99.993064	29.2	5.2	C2F4+	1.0	3209.61	1.000	EI
0.5922	1514.32	2377.44	1.0	69.997769	69.998016	31.1	3.5	[13C]F3+	0.5	2377.44	1.000	EI
0.5427	1514.42	2178.51	0.9	63.004554	63.004083	48.7	-7.5	HC2F2+	1.5	2178.51	1.000	EI
0.3721	1514.32	1493.87	0.6	152.000733	152.001050	32.1	2.1	HC2[13C]F6+	0.5	1493.87	1.000	EI
0.2718	1514.40	1091.12	0.5	92.994621	92.994661	39.2	0.4	C3F3+	2.5	1091.12	1.000	EI
0.2602	1514.44	1044.63	0.4	44.005424	44.005680	68.3	5.8	HC2F+	2.0	1044.63	1.000	EI
0.1990	1514.36	798.75	0.3	83.005628	83.005841	39.6	2.6	HC[13C]F3+	1.0	798.75	1.000	EI
0.1707	1514.41	685.33	0.3	113.000497	113.000889	45.0	3.5	HC3F4+	1.5	685.33	1.000	EI
0.1373	1514.35	551.05	0.2	61.996724	61.996258	84.3	-7.5	C2F2+	2.0	551.05	1.000	EI
0.1206	1514.45	484.26	0.2	80.994685	80.994661	55.6	-0.3	C2F3+	1.5	484.26	1.000	EI
0.10	1514.45	415.98	0.2	65.999524	0.0	24.6	0.0	unidentified	0.0	415.98	1.000	EI
0.1014	1514.43	407.17	0.2	130.990934	130.991467	40.0	4.1	C3F5+	1.5	407.17	1.000	EI
0.0989	1514.38	396.84	0.2	42.998896	42.997855	83.7	-24.2	C2F+	2.5	396.84	1.000	EI
0.0845	1514.41	339.31	0.1	73.996545	73.996258	65.7	-3.9	C3F2+	3.0	339.31	1.000	EI
0.0776	1514.36	311.52	0.1	52.008163	52.007438	68.1	-13.9	H[13C]F2+	0.5	311.52	1.000	EI
0.0685	1514.35	275.13	0.1	118.991377	118.991467	45.7	0.8	C2F5+	0.5	275.13	1.000	EI
0.0465	1514.40	186.60	0.1	149.988248	149.989870	105.9	10.8	C3F6+	1.0	186.60	1.000	EI
0.0457	1514.38	183.46	0.1	75.003687	75.004083	57.8	5.3	HC3F2+	2.5	183.46	1.000	EI
0.0281	1514.30	112.69	0.0	54.998866	54.997855	89.5	-18.4	C3F+	3.5	112.69	1.000	EI
0.0179	1514.39	4371.14	1.8	101.000191	100.996419	31.2	-37.4	C[13C]F4+	1.0	71.91	0.016	EI
0.0135	1514.38	54.10	0.0	102.004230	102.004244	101.0	0.1	HC[13C]F4+	0.5	54.10	1.000	EI


==> 190424.0810.tank.3.frag.val_HFC227ea.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1514.4	30.9989785	3.56	32.26	10066.35	97.81	0.00302	0.6	0	240.55	41.85	EI
1514.38	42.998896	24.09	23.26	396.84	17.59	0.00404	0.6	0	38.09	10.42	EI
1514.44	44.0054236	15.16	22.72	1044.63	32.91	0.00412	0.6	0	111.25	9.39	EI
1514.4	49.9975116	7.98	20	3295.92	49.91	0.00463	0.6	0	66.33	49.69	EI
1514.41	51.0046445	2.74	19.61	35208.69	178.08	0.00471	0.6	0	790.79	44.52	EI
1514.36	52.0081628	19.31	19.23	311.52	9.83	0.0048	0.6	0	14.29	21.8	EI
1514.3	54.9988655	30.83	18.18	112.69	10.07	0.00505	0.6	0	9.1	12.39	EI
1514.35	61.9967241	29.61	16.13	551.05	23.92	0.00564	0.6	0	15.76	34.97	EI
1514.42	63.0045541	11.28	15.87	2178.51	46.12	0.00573	0.6	0	53.75	40.53	EI
1514.45	65.9995237	24.59	6.17	415.98	28.45	0.00598	0.6	0	24.11	17.25	EI
1514.4	68.9946902	1.55	5.9	237178.34	1078.99	0.00623	0.6	0	5667.18	41.85	EI
1514.32	69.9977694	7.38	5.76	2377.44	51.04	0.00632	0.6	0	60.93	39.02	EI
1514.41	73.9965451	24.31	5.23	339.31	23.26	0.00666	0.6	0	35.7	9.5	EI
1514.38	75.0036865	20.84	5.11	183.46	13.84	0.00674	0.6	0	53.59	3.42	EI
1514.45	80.9946846	19.87	4.44	484.26	16.8	0.00725	0.6	0	26.53	18.25	EI
1514.41	82.0023194	1.93	4.34	42946.4	254.4	0.00733	0.6	0	1024.66	41.91	EI
1514.36	83.0056278	12.31	4.24	798.75	23.71	0.00742	0.6	0	20.29	39.37	EI
1514.4	92.9946215	12.06	3.36	1091.12	34.09	0.00826	0.6	0	25.54	42.72	EI
1514.4	99.9925483	6	8.34	3209.61	56.29	0.00885	0.6	0	77.82	41.25	EI
1514.39	101.0001913	7.47	7.98	4371.14	56.77	0.00894	0.6	0	123.81	35.31	EI
1514.38	102.0042297	39.16	7.63	54.1	6.27	0.00902	0.6	0	19.7	2.75	EI
1514.41	113.0004969	14.95	4.17	685.33	15.15	0.00995	0.6	0	14.7	46.63	EI
1514.35	118.9913773	15.31	2.56	275.13	14.2	0.01046	0.6	0	18.99	14.48	EI
1514.43	130.9909337	12.49	2.02	407.17	16.91	0.01147	0.6	0	38.08	10.69	EI
1514.4	149.9882481	41.18	1.32	186.6	15.57	0.01308	0.6	0	31.79	5.87	EI
1514.4	150.997298	2.24	1.38	51768	219.66	0.01316	0.6	0	1114.87	46.43	EI
1514.32	152.0007335	8.03	1.44	1493.87	27.64	0.01325	0.6	0	38.64	38.66	EI


==> 190424.0810.tank.3.frag.val_HFC236cb.comp.1556.04_0.txt <==
Run file: 190424.0810.tank.3.frag.val_HFC236cb
#############################################
Compound index: 0
Average retention time, seconds: 1556.04
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H2C3F6+: 	61.16	0.0	True
H3C3F5+: 	53.51	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
28.1199	1556.04	110483.93	100.0	83.009953	83.010311	25.2	4.3	H2C2F3+	0.5	110318.10	0.998	EI
21.9738	1556.03	86207.53	78.0	68.994585	68.994661	25.2	1.1	CF3+	0.5	86206.20	1.000	EI
19.2619	1556.05	75568.44	68.4	51.004537	51.004083	49.2	-8.9	HCF2+	0.5	75567.19	1.000	EI
10.4952	1556.04	41175.15	37.3	33.014669	33.013505	76.0	-35.3	H2CF+	0.5	41174.11	1.000	EI
2.8694	1556.05	11257.36	10.2	99.992638	99.993064	26.7	4.3	C2F4+	1.0	11257.24	1.000	EI
2.7807	1556.04	10910.69	9.9	118.990851	118.991467	26.5	5.2	C2F5+	0.5	10909.00	1.000	EI
2.3574	1556.04	9249.53	8.4	30.998976	30.997855	81.5	-36.2	CF+	1.5	9248.25	1.000	EI
1.9104	1556.04	7494.78	6.8	82.002239	82.002486	28.7	3.0	HC2F3+	1.0	7494.70	1.000	EI
1.8745	1556.05	7355.36	6.7	133.006595	133.007117	26.4	3.9	H2C3F5+	0.5	7354.08	1.000	EI
1.5858	1556.03	6222.84	5.6	45.014055	45.013505	56.7	-12.2	H2C2F+	1.5	6221.47	1.000	EI
1.5056	1556.02	5996.98	5.4	64.011961	64.011908	42.2	-0.8	H2C2F2+	1.0	5906.84	0.985	EI
1.1118	1556.03	4361.70	3.9	63.004206	63.004083	43.7	-2.0	HC2F2+	1.5	4361.68	1.000	EI
0.8138	1556.03	3192.69	2.9	113.000254	113.000889	33.5	5.6	HC3F4+	1.5	3192.69	1.000	EI
0.7586	1556.03	2976.25	2.7	49.997392	49.996258	58.2	-22.7	CF2+	1.0	2976.22	1.000	EI
0.5566	1555.98	2183.77	2.0	84.013639	84.013666	35.1	0.3	H2C[13C]F3+	0.5	2183.77	1.000	EI
0.2257	1555.89	885.59	0.8	44.004534	44.005680	81.1	26.0	HC2F+	2.0	885.59	1.000	EI
0.2147	1556.01	842.39	0.8	69.997845	69.998016	50.7	2.4	[13C]F3+	0.5	842.39	1.000	EI
0.1967	1556.13	771.84	0.7	75.004270	75.004083	42.2	-2.5	HC3F2+	2.5	771.84	1.000	EI
0.1826	1555.95	716.19	0.6	52.008435	52.007438	70.6	-19.2	H[13C]F2+	0.5	716.19	1.000	EI
0.1288	1556.08	505.13	0.5	92.994407	92.994661	46.0	2.7	C3F3+	2.5	505.13	1.000	EI
0.11	1556.05	444.97	0.4	150.996361	0.0	15.6	0.0	unidentified	0.0	444.97	1.000	EI
0.1082	1555.98	424.44	0.4	34.018214	34.016859	90.0	-39.8	H2[13C]F+	0.5	424.44	1.000	EI
0.0750	1556.12	294.37	0.3	61.997247	61.996258	81.3	-16.0	C2F2+	2.0	294.37	1.000	EI
0.0733	1556.09	287.42	0.3	42.998549	42.997855	102.2	-16.2	C2F+	2.5	287.42	1.000	EI
0.0725	1556.08	284.35	0.3	80.994101	80.994661	76.9	6.9	C2F3+	1.5	284.35	1.000	EI
0.0643	1556.01	470.49	0.4	100.998986	100.996419	44.8	-25.4	C[13C]F4+	1.0	252.21	0.536	EI
0.0574	1556.01	470.49	0.4	100.998986	101.000889	44.8	18.8	HC2F4+	0.5	225.15	0.479	EI
0.0546	1556.20	214.32	0.2	73.997533	73.996258	67.3	-17.2	C3F2+	3.0	214.32	1.000	EI
0.0530	1556.08	207.79	0.2	134.009254	134.010472	66.0	9.1	H2C2[13C]F5+	0.5	207.79	1.000	EI
0.0466	1555.94	182.67	0.2	26.016117	26.015101	180.3	-39.0	H2C2+	2.0	182.67	1.000	EI
0.0456	1555.97	178.71	0.2	56.005712	56.005680	90.6	-0.6	HC3F+	3.0	178.71	1.000	EI
0.0428	1556.04	110483.93	100.0	83.009953	83.005841	25.2	-49.5	HC[13C]F3+	1.0	167.91	0.002	EI
0.0420	1555.99	164.79	0.1	130.990708	130.991467	58.8	5.8	C3F5+	1.5	164.79	1.000	EI
0.0417	1555.93	163.64	0.1	119.994684	119.994822	77.2	1.2	C[13C]F5+	0.5	163.64	1.000	EI
0.0333	1556.10	130.49	0.1	54.999318	54.997855	125.0	-26.6	C3F+	3.5	130.49	1.000	EI
0.0305	1555.98	119.82	0.1	131.996805	131.999292	87.7	18.8	HC3F5+	1.0	119.82	1.000	EI
0.0273	1555.66	125.28	0.1	114.003885	114.004244	90.6	3.1	HC2[13C]F4+	1.5	107.30	0.856	EI
0.0249	1556.02	5996.98	5.4	64.011961	64.007438	42.2	-70.7	HC[13C]F2+	1.5	97.72	0.016	EI
0.0232	1555.85	91.15	0.1	65.017838	65.015263	150.2	-39.6	H2C[13C]F2+	1.0	91.15	1.000	EI
0.0197	1556.04	77.24	0.1	46.017066	46.016859	114.8	-4.5	H2C[13C]F+	1.5	77.24	1.000	EI
0.0140	1556.10	54.96	0.0	37.007630	37.007276	144.5	-9.5	HC3+	3.5	54.96	1.000	EI
0.0098	1555.55	38.63	0.0	38.015674	38.015101	144.3	-15.1	H2C3+	3.0	38.63	1.000	EI
0.0046	1555.66	125.28	0.1	114.003885	114.008714	90.6	42.4	H2C3F4+	1.0	17.90	0.143	EI


==> 190424.0810.tank.3.frag.val_HFC236cb.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1555.94	26.016117	61.01	38.44	182.67	13.52	0.0026	0.6	0	23.84	7.66	EI
1556.04	30.9989756	4.59	32.26	9249.53	98.73	0.00302	0.6	0	295.63	31.29	EI
1556.04	33.0146686	2.76	30.29	41175.15	232.2	0.00319	0.6	0	1694.53	24.3	EI
1555.98	34.0182137	20.8	29.4	424.44	20.37	0.00328	0.6	0	11.64	36.48	EI
1556.1	37.0076296	51.1	27.02	54.96	7.95	0.00353	0.6	0	33.98	1.62	EI
1555.55	38.0156743	51.36	26.3	38.63	10.8	0.00361	0.6	0	16.94	2.28	EI
1556.09	42.9985493	33.61	23.26	287.42	12.23	0.00404	0.6	0	21.42	13.42	EI
1555.89	44.0045345	23.16	22.72	885.59	88.78	0.00412	0.6	0	224.39	3.95	EI
1556.03	45.0140553	4.64	22.22	6222.84	47.84	0.00421	0.6	0	141.41	44.01	EI
1556.04	46.017066	40.47	21.73	77.24	12.05	0.00429	0.6	0	11.78	6.56	EI
1556.03	49.9973916	11.9	20	2976.25	56.57	0.00463	0.6	0	170.04	17.5	EI
1556.05	51.0045366	1.64	19.61	75568.44	411.57	0.00471	0.6	0	2125.46	35.55	EI
1555.95	52.0084354	20.7	19.23	716.19	30.37	0.0048	0.6	0	24.87	28.79	EI
1556.1	54.9993181	46.58	18.18	130.49	14.4	0.00505	0.6	0	15.43	8.45	EI
1555.97	56.005712	31.55	17.86	178.71	13.46	0.00514	0.6	0	54.35	3.29	EI
1556.12	61.9972473	28.26	16.13	294.37	18.65	0.00564	0.6	0	33.02	8.92	EI
1556.03	63.0042064	7.36	15.87	4361.7	61.79	0.00573	0.6	0	114.7	38.03	EI
1556.02	64.0119613	6.39	15.62	5996.98	65.75	0.00581	0.6	0	175.01	34.27	EI
1555.85	65.0178384	59.26	6.26	91.15	12.44	0.0059	0.6	0	28.9	3.15	EI
1556.03	68.9945852	1.33	5.9	86207.53	397.59	0.00623	0.6	0	3600.37	23.94	EI
1556.01	69.9978454	17.63	5.76	842.39	27.48	0.00632	0.6	0	16.08	52.39	EI
1556.2	73.9975325	24.98	5.23	214.32	21.31	0.00666	0.6	0	45.89	4.67	EI
1556.13	75.0042703	13.59	5.11	771.84	24.31	0.00674	0.6	0	18.91	40.83	EI
1556.08	80.9941007	29.09	4.44	284.35	11.79	0.00725	0.6	0	15.78	18.02	EI
1556.04	82.0022393	5.64	4.34	7494.78	65.32	0.00733	0.6	0	189.57	39.54	EI
1556.04	83.0099527	1.34	4.24	110483.93	684.49	0.00742	0.6	0	2265.56	48.77	EI
1555.98	84.0136387	9.83	4.14	2183.77	51.15	0.0075	0.6	0	37.32	58.52	EI
1556.08	92.994407	15.46	3.36	505.13	18.55	0.00826	0.6	0	12.21	41.36	EI
1556.05	99.9926382	3.7	8.34	11257.36	89.75	0.00885	0.6	0	293.42	38.37	EI
1556.01	100.998986	14.85	7.98	470.49	22.92	0.00894	0.6	0	23	20.45	EI
1556.03	113.0002543	8.89	4.17	3192.69	31.41	0.00995	0.6	0	71.84	44.44	EI
1555.66	114.0038849	34.84	3.89	125.28	7.66	0.01004	0.6	0	38.85	3.22	EI
1556.04	118.9908507	3.54	2.56	10910.69	84	0.01046	0.6	0	375.92	29.02	EI
1555.93	119.9946838	29.23	2.51	163.64	10.35	0.01054	0.6	0	13.1	12.49	EI
1555.99	130.9907081	21.27	2.02	164.79	21.29	0.01147	0.6	0	35.32	4.67	EI
1555.98	131.9968055	33.64	1.91	119.82	14.31	0.01156	0.6	0	45.92	2.61	EI
1556.05	133.0065948	3.35	1.81	7355.36	91.25	0.01164	0.6	0	175.3	41.96	EI
1556.08	134.0092543	24.42	1.7	207.79	12.56	0.01173	0.6	0	10.74	19.35	EI
1556.05	150.9963608	15.65	1.38	444.97	19.22	0.01316	0.6	0	20.41	21.8	EI


==> 190424.0810.tank.3.frag.val_HFC236ea.comp.1585.39_0.txt <==
Run file: 190424.0810.tank.3.frag.val_HFC236ea
#############################################
Compound index: 0
Average retention time, seconds: 1585.39
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H2C3F6+: 	53.03	0.0	True
H3C3F5+: 	46.40	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
46.4613	1585.39	162477.27	100.0	51.004640	51.004083	49.1	-10.9	HCF2+	0.5	162474.21	1.000	EI
18.7285	1585.39	65494.14	40.3	68.994701	68.994661	25.4	-0.6	CF3+	0.5	65493.17	1.000	EI
15.5544	1585.39	54393.59	33.5	82.002231	82.002486	25.5	3.1	HC2F3+	1.0	54393.59	1.000	EI
4.1134	1585.40	14387.11	8.9	133.006559	133.007117	26.2	4.2	H2C3F5+	0.5	14384.40	1.000	EI
3.4921	1585.39	12266.82	7.5	64.012103	64.011908	40.2	-3.0	H2C2F2+	1.0	12211.94	0.996	EI
2.1413	1585.38	7489.25	4.6	30.999039	30.997855	81.6	-38.2	CF+	1.5	7488.21	1.000	EI
2.0937	1585.39	7322.56	4.5	33.014734	33.013505	77.0	-37.2	H2CF+	0.5	7321.54	1.000	EI
1.4276	1585.39	6165.40	3.8	83.009114	83.010311	28.1	14.4	H2C2F3+	0.5	4992.43	0.810	EI
1.3194	1585.40	4614.63	2.8	45.013979	45.013505	59.4	-10.5	H2C2F+	1.5	4613.84	1.000	EI
0.8081	1585.40	2827.32	1.7	113.000251	113.000889	33.5	5.6	HC3F4+	1.5	2825.78	0.999	EI
0.7596	1585.40	2656.39	1.6	63.004408	63.004083	45.2	-5.2	HC2F2+	1.5	2656.29	1.000	EI
0.4999	1585.36	1748.26	1.1	49.997348	49.996258	57.9	-21.8	CF2+	1.0	1748.24	1.000	EI
0.4599	1585.33	1608.38	1.0	52.008092	52.007438	56.7	-12.6	H[13C]F2+	0.5	1608.38	1.000	EI
0.3485	1585.39	6165.40	3.8	83.009114	83.005841	28.1	-39.4	HC[13C]F3+	1.0	1218.65	0.198	EI
0.2424	1585.36	847.61	0.5	101.000349	101.000889	48.1	5.4	HC2F4+	0.5	847.61	1.000	EI
0.2359	1585.38	825.07	0.5	75.004467	75.004083	55.1	-5.1	HC3F2+	2.5	825.07	1.000	EI
0.1909	1585.43	667.66	0.4	92.994636	92.994661	50.5	0.3	C3F3+	2.5	667.66	1.000	EI
0.1855	1585.32	648.76	0.4	69.997699	69.998016	50.8	4.5	[13C]F3+	0.5	648.76	1.000	EI
0.1257	1585.36	439.69	0.3	99.992750	99.993064	56.7	3.1	C2F4+	1.0	439.69	1.000	EI
0.1150	1585.42	402.28	0.2	134.010351	134.010472	61.8	0.9	H2C2[13C]F5+	0.5	402.28	1.000	EI
0.0834	1585.40	291.55	0.2	61.997199	61.996258	61.6	-15.2	C2F2+	2.0	291.55	1.000	EI
0.0718	1585.27	251.14	0.2	56.006976	56.005680	122.3	-23.2	HC3F+	3.0	251.14	1.000	EI
0.0659	1585.34	230.34	0.1	73.996585	73.996258	55.3	-4.4	C3F2+	3.0	230.34	1.000	EI
0.0635	1585.39	222.13	0.1	26.015991	26.015101	135.5	-34.2	H2C2+	2.0	222.13	1.000	EI
0.06	1585.52	217.16	0.1	150.996890	0.0	21.3	0.0	unidentified	0.0	217.16	1.000	EI
0.0597	1585.30	208.88	0.1	80.994399	80.994661	116.3	3.2	C2F3+	1.5	208.88	1.000	EI
0.0580	1585.34	202.84	0.1	130.991406	130.991467	50.3	0.5	C3F5+	1.5	202.84	1.000	EI
0.0561	1585.22	196.15	0.1	65.016403	65.015263	88.7	-17.5	H2C[13C]F2+	1.0	196.15	1.000	EI
0.0373	1585.10	130.60	0.1	54.999051	54.997855	95.0	-21.8	C3F+	3.5	130.60	1.000	EI
0.0306	1585.07	107.14	0.1	94.002595	94.002486	116.8	-1.2	HC3F3+	2.0	107.14	1.000	EI
0.0276	1585.63	96.41	0.1	95.009959	95.010311	93.7	3.7	H2C3F3+	1.5	96.41	1.000	EI
0.0243	1585.40	84.91	0.1	84.013659	84.013666	78.4	0.1	H2C[13C]F3+	0.5	84.91	1.000	EI
0.0207	1585.44	72.26	0.0	46.014651	46.016859	242.9	48.0	H2C[13C]F+	1.5	72.26	1.000	EI
0.0170	1585.39	12266.82	7.5	64.012103	64.007438	40.2	-72.9	HC[13C]F2+	1.5	59.51	0.005	EI
0.0159	1585.28	55.47	0.0	37.008505	37.007276	222.0	-33.2	HC3+	3.5	55.47	1.000	EI
0.0140	1585.29	48.95	0.0	114.003641	114.004244	65.1	5.3	HC2[13C]F4+	1.5	48.95	1.000	EI


==> 190424.0810.tank.3.frag.val_HFC236ea.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1585.39	26.0159906	38.22	38.44	222.13	18.36	0.0026	0.6	0	18.27	12.16	EI
1585.38	30.9990386	4.97	32.26	7489.25	95.12	0.00302	0.6	0	158.36	47.29	EI
1585.39	33.0147344	5.56	30.29	7322.56	80.73	0.00319	0.6	0	252.82	28.96	EI
1585.28	37.0085047	84.6	27.02	55.47	8.31	0.00353	0.6	0	19.4	2.86	EI
1585.4	45.0139786	8.45	22.22	4614.63	65.7	0.00421	0.6	0	104.77	44.04	EI
1585.44	46.014651	94.7	21.73	72.26	6.18	0.00429	0.6	0	14.33	5.04	EI
1585.36	49.9973484	11.65	20	1748.26	33.05	0.00463	0.6	0	26	67.24	EI
1585.39	51.0046401	1.12	19.61	162477.27	693.3	0.00471	0.6	0	2632.59	61.72	EI
1585.33	52.0080916	11.99	19.23	1608.38	32.42	0.0048	0.6	0	44.8	35.9	EI
1585.1	54.9990509	33.37	18.18	130.6	7.8	0.00505	0.6	0	21.06	6.2	EI
1585.27	56.0069762	45.53	17.85	251.14	12.63	0.00514	0.6	0	12.79	19.64	EI
1585.4	61.9971994	18.65	16.13	291.55	12.22	0.00564	0.6	0	35.41	8.23	EI
1585.4	63.0044085	8.67	15.87	2656.39	54.74	0.00573	0.6	0	107.5	24.71	EI
1585.39	64.0121026	3.83	15.62	12266.82	58.97	0.00581	0.6	0	546.13	22.46	EI
1585.22	65.0164034	34.06	6.26	196.15	6.5	0.0059	0.6	0	11.3	17.36	EI
1585.39	68.9947011	1.73	5.9	65494.14	307.27	0.00623	0.6	0	2408.4	27.19	EI
1585.32	69.9976995	17.7	5.76	648.76	26.85	0.00632	0.6	0	13.63	47.6	EI
1585.34	73.9965854	19.72	5.23	230.34	12.51	0.00666	0.6	0	28.32	8.13	EI
1585.38	75.0044673	19.65	5.11	825.07	25.5	0.00674	0.6	0	7.66	107.67	EI
1585.3	80.9943991	45.44	4.44	208.88	9.43	0.00725	0.6	0	25.01	8.35	EI
1585.39	82.0022314	1.95	4.34	54393.59	255.67	0.00733	0.6	0	2200.48	24.72	EI
1585.39	83.0091144	5.15	4.24	6165.4	72.25	0.00742	0.6	0	218.14	28.26	EI
1585.4	84.0136588	29.74	4.14	84.91	8.87	0.0075	0.6	0	12.91	6.58	EI
1585.43	92.9946359	17.54	3.36	667.66	19.29	0.00826	0.6	0	19.16	34.85	EI
1585.07	94.0025952	45.62	4.12	107.14	6.45	0.00835	0.6	0	33.04	3.24	EI
1585.63	95.0099589	36.14	4.87	96.41	11.03	0.00843	0.6	0	18.5	5.21	EI
1585.36	99.9927499	20.36	8.34	439.69	14.01	0.00885	0.6	0	39.47	11.14	EI
1585.36	101.0003486	16.42	7.98	847.61	21.96	0.00894	0.6	0	30.86	27.47	EI
1585.4	113.0002509	8.92	4.17	2827.32	52.09	0.00995	0.6	0	70.53	40.09	EI
1585.29	114.0036411	24.03	3.89	48.95	7.37	0.01004	0.6	0	17.79	2.75	EI
1585.34	130.9914057	17.44	2.02	202.84	13.1	0.01147	0.6	0	46.17	4.39	EI
1585.4	133.0065589	3.07	1.81	14387.11	137.67	0.01164	0.6	0	384.01	37.47	EI
1585.42	134.0103506	22.62	1.7	402.28	20.56	0.01173	0.6	0	15.54	25.89	EI
1585.52	150.9968898	21.32	1.38	217.16	16.46	0.01316	0.6	0	8.94	24.3	EI


==> 190424.0810.tank.3.frag.val_HFC245fa.comp.1604.00_0.txt <==
Run file: 190424.0810.tank.3.frag.val_HFC245fa
#############################################
Compound index: 0
Average retention time, seconds: 1604.00
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H3C3F5+: 	51.34	0.0	True
H4C3F4+: 	49.57	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
38.2926	1604.00	130342.45	100.0	51.004525	51.004083	49.1	-8.7	HCF2+	0.5	130340.93	1.000	EI
23.2389	1604.01	79101.88	60.7	64.011905	64.011908	39.3	0.0	H2C2F2+	1.0	79100.94	1.000	EI
13.0077	1604.00	44276.27	34.0	68.994551	68.994661	25.3	1.6	CF3+	0.5	44275.97	1.000	EI
6.9358	1603.99	23611.69	18.1	115.015818	115.016539	25.8	6.3	H3C3F4+	0.5	23608.08	1.000	EI
2.9631	1604.01	10085.81	7.7	45.014151	45.013505	56.4	-14.4	H2C2F+	1.5	10085.81	1.000	EI
2.8428	1603.98	9676.59	7.4	46.021877	46.021330	56.3	-11.9	H3C2F+	1.0	9676.53	1.000	EI
1.7593	1603.78	5988.52	4.6	113.000348	113.000889	28.0	4.8	HC3F4+	1.5	5988.48	1.000	EI
1.5021	1604.00	5113.09	3.9	30.998973	30.997855	82.5	-36.1	CF+	1.5	5113.01	1.000	EI
1.2116	1603.98	5791.37	4.4	65.018595	65.019733	30.3	17.5	H3C2F2+	0.5	4124.08	0.712	EI
0.9951	1604.02	3388.12	2.6	95.009868	95.010311	28.8	4.7	H2C3F3+	1.5	3387.27	1.000	EI
0.9013	1603.99	3115.46	2.4	44.004995	44.005680	81.8	15.6	HC2F+	2.0	3067.99	0.985	EI
0.85	1603.99	2909.36	2.2	133.006294	0.0	8.1	0.0	unidentified	0.0	2909.36	1.000	EI
0.7961	1603.99	2709.69	2.1	33.014668	33.013505	78.9	-35.2	H2CF+	0.5	2709.65	1.000	EI
0.7183	1604.01	2445.09	1.9	27.023972	27.022927	96.0	-38.7	H3C2+	1.5	2445.06	1.000	EI
0.5206	1603.98	5791.37	4.4	65.018595	65.015263	30.3	-51.3	H2C[13C]F2+	1.0	1772.19	0.306	EI
0.4522	1603.95	1539.32	1.2	75.004154	75.004083	37.1	-0.9	HC3F2+	2.5	1539.32	1.000	EI
0.4390	1603.97	1494.45	1.1	49.997331	49.996258	63.4	-21.5	CF2+	1.0	1494.44	1.000	EI
0.4004	1603.91	1362.93	1.0	52.008011	52.007438	57.3	-11.0	H[13C]F2+	0.5	1362.93	1.000	EI
0.3852	1603.93	1311.19	1.0	63.004365	63.004083	55.1	-4.5	HC2F2+	1.5	1311.19	1.000	EI
0.2088	1603.91	710.85	0.5	92.994596	92.994661	40.1	0.7	C3F3+	2.5	710.85	1.000	EI
0.1997	1603.92	679.83	0.5	116.019467	116.019894	53.4	3.7	H3C2[13C]F4+	0.5	679.83	1.000	EI
0.1859	1604.03	632.69	0.5	26.015940	26.015101	111.9	-32.2	H2C2+	2.0	632.68	1.000	EI
0.1791	1603.93	609.52	0.5	82.002146	82.002486	37.6	4.1	HC2F3+	1.0	609.52	1.000	EI
0.1370	1603.86	466.19	0.4	69.997992	69.998016	53.6	0.3	[13C]F3+	0.5	466.19	1.000	EI
0.1219	1603.99	414.88	0.3	83.009649	83.010311	44.8	8.0	H2C2F3+	0.5	414.88	1.000	EI
0.1098	1604.01	570.85	0.4	114.006814	114.008714	50.1	16.7	H2C3F4+	1.0	373.64	0.655	EI
0.11	1604.11	364.18	0.3	57.006696	0.0	41.7	0.0	unidentified	0.0	364.18	1.000	EI
0.0853	1604.02	290.28	0.2	73.996871	73.996258	55.4	-8.3	C3F2+	3.0	290.28	1.000	EI
0.0817	1604.08	278.22	0.2	56.006002	56.005680	78.1	-5.7	HC3F+	3.0	278.22	1.000	EI
0.0672	1603.98	9676.59	7.4	46.021877	46.016859	56.3	-109.0	H2C[13C]F+	1.5	228.66	0.024	EI
0.0591	1604.01	570.85	0.4	114.006814	114.004244	50.1	-22.5	HC2[13C]F4+	1.5	201.25	0.353	EI
0.0541	1603.86	184.17	0.1	94.002314	94.002486	97.4	1.8	HC3F3+	2.0	184.17	1.000	EI
0.0539	1604.03	183.34	0.1	54.998988	54.997855	126.7	-20.6	C3F+	3.5	183.34	1.000	EI
0.0517	1603.93	175.84	0.1	47.025089	47.024685	110.6	-8.6	H3C[13C]F+	1.0	175.84	1.000	EI
0.0507	1604.07	172.65	0.1	37.005712	37.007276	170.2	42.3	HC3+	3.5	172.65	1.000	EI
0.0280	1603.97	96.45	0.1	38.012093	38.015101	252.2	79.1	H2C3+	3.0	95.40	0.989	EI
0.0246	1604.07	83.78	0.1	96.012707	96.013666	86.1	10.0	H2C2[13C]F3+	1.5	83.78	1.000	EI
0.0228	1604.00	77.57	0.1	61.998056	61.996258	162.6	-29.0	C2F2+	2.0	77.57	1.000	EI
0.0202	1604.01	10085.81	7.7	45.014151	45.009034	56.4	-113.7	HC[13C]F+	2.0	68.74	0.007	EI
0.0191	1603.99	64.88	0.0	66.022205	66.023088	128.4	13.4	H3C[13C]F2+	0.5	64.88	1.000	EI
0.0184	1603.72	62.47	0.0	76.010768	76.011908	129.7	15.0	H2C3F2+	2.0	62.47	1.000	EI


==> 190424.0810.tank.3.frag.val_HFC245fa.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1604.03	26.0159404	22.96	38.44	632.69	24.43	0.0026	0.6	0	14.18	44.61	EI
1604.01	27.0239724	10.27	37	2445.09	53.67	0.00269	0.6	0	147.19	16.61	EI
1604	30.9989727	6.98	32.26	5113.09	67.88	0.00302	0.6	0	260.65	19.62	EI
1603.99	33.0146675	8.86	30.29	2709.69	41.21	0.00319	0.6	0	116.24	23.31	EI
1604.07	37.0057118	62.47	27.02	172.65	10.99	0.00353	0.6	0	24.2	7.14	EI
1603.97	38.0120932	97.41	26.31	96.45	14.43	0.00361	0.6	0	22.99	4.2	EI
1603.99	44.0049951	23.53	22.72	3115.46	41.15	0.00412	0.6	0	181.91	17.13	EI
1604.01	45.0141515	4	22.22	10085.81	91.76	0.00421	0.6	0	355.83	28.34	EI
1603.98	46.0218771	5.92	21.73	9676.59	62.54	0.00429	0.6	0	321.27	30.12	EI
1603.93	47.0250886	38.79	21.27	175.84	12.58	0.00438	0.6	0	13.42	13.11	EI
1603.97	49.9973307	15.58	20	1494.45	25.16	0.00463	0.6	0	43.46	34.39	EI
1604	51.0045245	1.4	19.61	130342.45	496.9	0.00471	0.6	0	4041.2	32.25	EI
1603.91	52.008011	12.45	19.23	1362.93	30.93	0.0048	0.6	0	47.25	28.84	EI
1604.03	54.9989879	47.3	18.18	183.34	12.45	0.00505	0.6	0	14.51	12.64	EI
1604.08	56.0060015	25.63	17.86	278.22	16.41	0.00514	0.6	0	44.83	6.21	EI
1604.11	57.0066963	41.67	17.54	364.18	13.95	0.00522	0.6	0	23.34	15.6	EI
1604	61.9980561	63.01	16.13	77.57	7.48	0.00564	0.6	0	26.7	2.91	EI
1603.93	63.0043655	15.29	15.87	1311.19	28.31	0.00573	0.6	0	43.67	30.03	EI
1604.01	64.0119052	1.67	15.62	79101.88	369.43	0.00581	0.6	0	2732.49	28.95	EI
1603.98	65.018595	6.83	6.26	5791.37	75.56	0.0059	0.6	0	170.35	34	EI
1603.99	66.0222052	50.38	6.17	64.88	12.72	0.00598	0.6	0	27.26	2.38	EI
1604	68.9945514	1.63	5.9	44276.27	263.59	0.00623	0.6	0	2239.32	19.77	EI
1603.86	69.9979921	18.98	5.76	466.19	16.92	0.00632	0.6	0	25.25	18.46	EI
1604.02	73.996871	19.79	5.23	290.28	18.92	0.00666	0.6	0	21.53	13.48	EI
1603.95	75.0041538	10.97	5.11	1539.32	45.84	0.00674	0.6	0	252.47	6.1	EI
1603.72	76.0107675	50.89	4.99	62.47	6.67	0.00683	0.6	0	12.53	4.98	EI
1603.93	82.0021463	11.26	4.34	609.52	23.65	0.00733	0.6	0	30.41	20.04	EI
1603.99	83.0096489	14.88	4.24	414.88	23.79	0.00742	0.6	0	26.09	15.9	EI
1603.91	92.9945962	12.55	3.36	710.85	24.78	0.00826	0.6	0	92.99	7.64	EI
1603.86	94.0023144	37.64	4.12	184.17	14.06	0.00835	0.6	0	42.05	4.38	EI
1604.02	95.009868	5.72	4.87	3388.12	53.17	0.00843	0.6	0	131.05	25.85	EI
1604.07	96.0127074	32.95	5.6	83.78	8.71	0.00852	0.6	0	31.4	2.67	EI
1603.78	113.0003481	5	4.17	5988.52	179.59	0.00995	0.6	0	619.2	9.67	EI
1604.01	114.0068136	17.36	3.89	570.85	17.65	0.01004	0.6	0	57.8	9.88	EI
1603.99	115.0158184	2.57	3.61	23611.69	88.86	0.01012	0.6	0	909.93	25.95	EI
1603.92	116.0194672	18.89	3.34	679.83	22.12	0.01021	0.6	0	32.29	21.05	EI
1603.99	133.0062938	8.08	1.81	2909.36	41.84	0.01164	0.6	0	142.51	20.41	EI


==> 190424.0810.tank.3.frag.val_HFC41.comp.1386.89_0.txt <==
Run file: 190424.0810.tank.3.frag.val_HFC41
#############################################
Compound index: 0
Average retention time, seconds: 1386.89
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H3CF+: 	74.92	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
50.0896	1386.89	20007.33	100.0	34.022380	34.021330	73.8	-30.9	H3CF+	0.0	19846.09	0.992	EI
46.0191	1386.88	18233.74	91.1	33.014692	33.013505	76.3	-36.0	H2CF+	0.5	18233.31	1.000	EI
3.0770	1386.84	1219.16	6.1	30.998944	30.997855	89.7	-35.1	CF+	1.5	1219.14	1.000	EI
0.5155	1386.89	20007.33	100.0	34.022380	34.016859	73.8	-162.3	H2[13C]F+	0.5	204.25	0.010	EI
0.4062	1386.79	160.96	0.8	35.025742	35.024685	97.0	-30.2	H3[13C]F+	0.0	160.96	1.000	EI


==> 190424.0810.tank.3.frag.val_HFC41.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1386.84	30.9989436	15.7	32.26	1219.16	19.16	0.00302	0.6	0	30.52	39.95	EI
1386.88	33.0146919	3.76	30.29	18233.74	78.88	0.00319	0.6	0	682.92	26.7	EI
1386.89	34.0223798	2.9	29.39	20007.33	132.25	0.00328	0.6	0	625.76	31.97	EI
1386.79	35.0257425	26.28	28.55	160.96	10.8	0.00336	0.6	0	19.53	8.24	EI


==> 190424.0810.tank.3.frag.val_HFC4310mee.comp.1747.78_0.txt <==
Run file: 190424.0810.tank.3.frag.val_HFC4310mee
#############################################
Compound index: 0
Average retention time, seconds: 1747.78
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H2C4F8+: 	57.89	0.0	True
H3C4F7+: 	48.65	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
33.2445	1747.78	249700.37	100.0	68.994776	68.994661	25.3	-1.7	CF3+	0.5	249696.40	1.000	EI
17.7258	1747.79	133139.45	53.3	51.004683	51.004083	49.2	-11.8	HCF2+	0.5	133137.27	1.000	EI
8.3542	1747.79	62758.89	25.1	95.010091	95.010311	25.8	2.3	H2C3F3+	1.5	62747.69	1.000	EI
8.0271	1747.80	60297.30	24.1	118.991173	118.991467	25.7	2.5	C2F5+	0.5	60290.96	1.000	EI
5.6146	1747.79	42171.06	16.9	113.000514	113.000889	25.8	3.3	HC3F4+	1.5	42170.47	1.000	EI
4.0272	1747.79	30254.77	12.1	133.006749	133.007117	25.9	2.8	H2C3F5+	0.5	30248.20	1.000	EI
3.5369	1747.79	26579.73	10.6	183.003693	183.003924	26.1	1.3	H2C4F7+	0.5	26565.38	0.999	EI
2.4768	1747.78	18767.80	7.5	101.000489	101.000889	26.6	4.0	HC2F4+	0.5	18603.13	0.991	EI
2.2881	1747.79	17185.97	6.9	82.002504	82.002486	27.7	-0.2	HC2F3+	1.0	17185.97	1.000	EI
1.9458	1747.77	14619.46	5.9	162.997390	162.997695	27.1	1.9	HC4F6+	1.5	14615.08	1.000	EI
1.7397	1747.80	13074.08	5.2	145.006796	145.007117	27.4	2.2	H2C4F5+	1.5	13066.87	0.999	EI
1.2468	1747.77	9365.90	3.8	30.999012	30.997855	81.8	-37.4	CF+	1.5	9364.60	1.000	EI
1.1760	1747.76	8832.96	3.5	150.997276	150.997695	29.2	2.8	HC3F6+	0.5	8832.63	1.000	EI
1.0918	1747.79	8201.49	3.3	75.004236	75.004083	30.1	-2.0	HC3F2+	2.5	8200.73	1.000	EI
0.9971	1747.76	7489.28	3.0	99.992885	99.993064	29.3	1.8	C2F4+	1.0	7489.15	1.000	EI
0.8365	1747.82	6282.87	2.5	64.012275	64.011908	43.7	-5.7	H2C2F2+	1.0	6282.85	1.000	EI
0.7307	1747.78	5490.82	2.2	45.014288	45.013505	59.9	-17.4	H2C2F+	1.5	5488.07	0.999	EI
0.57	1747.77	4256.20	1.7	212.993820	0.0	7.6	0.0	unidentified	0.0	4256.20	1.000	EI
0.3694	1747.79	2774.78	1.1	92.994690	92.994661	36.2	-0.3	C3F3+	2.5	2774.53	1.000	EI
0.3273	1747.69	2458.21	1.0	69.998160	69.998016	39.3	-2.1	[13C]F3+	0.5	2458.21	1.000	EI
0.3257	1747.79	2446.71	1.0	49.997654	49.996258	70.2	-27.9	CF2+	1.0	2446.68	1.000	EI
0.2782	1747.82	2458.95	1.0	83.009594	83.010311	40.3	8.6	H2C2F3+	0.5	2089.56	0.850	EI
0.2695	1747.83	2024.49	0.8	63.006078	63.004083	110.4	-31.7	HC2F2+	1.5	2024.49	1.000	EI
0.2352	1747.61	1766.71	0.7	96.013517	96.013666	38.3	1.6	H2C2[13C]F3+	1.5	1766.71	1.000	EI
0.1980	1747.79	1487.52	0.6	33.014748	33.013505	85.1	-37.7	H2CF+	0.5	1487.50	1.000	EI
0.1887	1747.71	2466.56	1.0	114.006451	114.004244	39.4	-19.4	HC2[13C]F4+	1.5	1417.19	0.575	EI
0.1726	1747.69	1296.43	0.5	52.008336	52.007438	69.1	-17.3	H[13C]F2+	0.5	1296.43	1.000	EI
0.1440	1747.79	1081.93	0.4	57.013549	57.013505	69.9	-0.8	H2C3F+	2.5	1081.93	1.000	EI
0.1434	1747.79	1076.93	0.4	130.991333	130.991467	40.7	1.0	C3F5+	1.5	1076.93	1.000	EI
0.1433	1747.71	2466.56	1.0	114.006451	114.008714	39.4	19.8	H2C3F4+	1.0	1075.96	0.436	EI
0.1419	1747.75	1065.59	0.4	119.994180	119.994822	40.7	5.4	C[13C]F5+	0.5	1065.59	1.000	EI
0.1298	1747.76	975.16	0.4	56.006245	56.005680	68.0	-10.1	HC3F+	3.0	975.16	1.000	EI
0.1207	1747.77	995.80	0.4	94.002549	94.002486	51.8	-0.7	HC3F3+	2.0	906.22	0.910	EI
0.1162	1747.72	872.56	0.3	184.007742	184.007278	41.5	-2.5	H2C3[13C]F7+	0.5	872.56	1.000	EI
0.1084	1747.73	814.04	0.3	134.010447	134.010472	49.7	0.2	H2C2[13C]F5+	0.5	814.04	1.000	EI
0.0981	1747.91	736.95	0.3	73.998089	73.996258	90.4	-24.7	C3F2+	3.0	736.65	1.000	EI
0.0900	1747.76	675.72	0.3	131.999363	131.999292	55.2	-0.5	HC3F5+	1.0	675.72	1.000	EI
0.0742	1747.54	557.44	0.2	164.001334	164.001050	57.7	-1.7	HC3[13C]F6+	1.5	557.44	1.000	EI
0.0679	1747.97	509.97	0.2	168.987636	168.988274	59.0	3.8	C3F7+	0.5	509.97	1.000	EI
0.0563	1747.64	423.00	0.2	146.010467	146.010472	61.3	0.0	H2C3[13C]F5+	1.5	423.00	1.000	EI
0.0513	1747.82	2458.95	1.0	83.009594	83.005841	40.3	-45.2	HC[13C]F3+	1.0	385.04	0.157	EI
0.0405	1747.71	564.32	0.2	76.011635	76.011908	93.6	3.6	H2C3F2+	2.0	304.40	0.539	EI
0.0403	1747.68	302.47	0.1	102.003761	102.004244	87.6	4.7	HC[13C]F4+	0.5	302.47	1.000	EI
0.0397	1747.68	302.47	0.1	102.003761	102.008714	87.6	48.6	H2C2F4+	0.0	298.07	0.985	EI
0.0382	1747.64	286.92	0.1	152.000243	152.001050	74.9	5.3	HC2[13C]F6+	0.5	286.92	1.000	EI
0.0367	1747.71	564.32	0.2	76.011635	76.007438	93.6	-55.2	HC2[13C]F2+	2.5	275.60	0.488	EI
0.0363	1747.68	272.81	0.1	54.998229	54.997855	116.4	-6.8	C3F+	3.5	272.81	1.000	EI
0.0324	1747.62	243.28	0.1	37.008206	37.007276	106.7	-25.1	HC3+	3.5	243.28	1.000	EI
0.03	1747.88	207.27	0.1	232.999397	0.0	23.8	0.0	unidentified	0.0	207.27	1.000	EI
0.0270	1747.66	238.00	0.1	62.004352	61.996258	324.8	-130.5	C2F2+	2.0	202.98	0.853	EI
0.0260	1747.72	195.13	0.1	38.015805	38.015101	114.5	-18.5	H2C3+	3.0	195.13	1.000	EI
0.0252	1747.64	188.92	0.1	143.998541	143.999292	78.9	5.2	HC4F5+	2.0	188.92	1.000	EI
0.0223	1747.78	18767.80	7.5	101.000489	100.996419	26.6	-40.3	C[13C]F4+	1.0	167.79	0.009	EI
0.0221	1747.94	165.96	0.1	80.995567	80.994661	83.8	-11.2	C2F3+	1.5	165.96	1.000	EI
0.0215	1747.76	161.45	0.1	123.993130	123.993064	119.7	-0.5	C4F4+	3.0	161.45	1.000	EI
0.0203	1747.57	152.84	0.1	106.004775	106.002486	127.1	-21.6	HC4F3+	3.0	152.83	1.000	EI
0.0169	1747.83	127.23	0.1	26.015848	26.015101	138.3	-28.7	H2C2+	2.0	127.23	1.000	EI
0.02	1747.36	126.82	0.1	213.996665	0.0	31.0	0.0	unidentified	0.0	126.82	1.000	EI
0.0147	1747.81	110.35	0.0	126.008713	126.008714	107.2	0.0	H2C4F4+	2.0	110.35	1.000	EI
0.0135	1747.62	101.29	0.0	125.002372	125.000889	102.2	-11.9	HC4F4+	2.5	101.29	1.000	EI
0.0124	1747.77	995.80	0.4	94.002549	93.998016	51.8	-48.2	C2[13C]F3+	2.5	93.24	0.094	EI
0.0101	1747.37	76.14	0.0	180.988777	180.988274	83.5	-2.8	C4F7+	1.5	76.14	1.000	EI
0.0093	1747.67	69.67	0.0	111.991987	111.993064	95.1	9.6	C3F4+	2.0	69.67	1.000	EI
0.0089	1747.25	66.68	0.0	68.003981	68.005680	221.6	25.0	HC4F+	4.0	66.65	1.000	EI


==> 190424.0810.tank.3.frag.val_HFC4310mee.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1747.83	26.0158478	39.81	38.44	127.23	9.15	0.0026	0.6	0	56.15	2.27	EI
1747.77	30.9990125	5.51	32.26	9365.9	75.65	0.00302	0.6	0	279.49	33.51	EI
1747.79	33.0147484	15.51	30.29	1487.52	28.46	0.00319	0.6	0	72.16	20.61	EI
1747.62	37.008206	33.05	27.02	243.28	10.13	0.00353	0.6	0	41.17	5.91	EI
1747.72	38.0158052	37.51	26.3	195.13	12.66	0.00361	0.6	0	89.83	2.17	EI
1747.78	45.0142885	8.97	22.22	5490.82	59.41	0.00421	0.6	0	340.98	16.1	EI
1747.79	49.9976542	19.72	20	2446.71	28.27	0.00463	0.6	0	87.85	27.85	EI
1747.79	51.0046826	1.68	19.61	133139.45	754.73	0.00471	0.6	0	5067.65	26.27	EI
1747.69	52.0083362	19.88	19.23	1296.43	26.08	0.0048	0.6	0	39.73	32.63	EI
1747.68	54.9982289	42.88	18.18	272.81	15.96	0.00505	0.6	0	25.58	10.67	EI
1747.76	56.0062452	20.5	17.86	975.16	21.61	0.00514	0.6	0	45.71	21.33	EI
1747.79	57.0135489	21.76	17.54	1081.93	20.28	0.00522	0.6	0	64.95	16.66	EI
1747.66	62.0043517	128.9	16.13	238	16.95	0.00564	0.6	0	52.51	4.53	EI
1747.83	63.0060779	41.19	15.87	2024.49	30.74	0.00573	0.6	0	186.39	10.86	EI
1747.82	64.0122747	7.83	15.62	6282.87	61.39	0.00581	0.6	0	252.92	24.84	EI
1747.25	68.0039815	88.09	5.99	66.68	12.3	0.00615	0.6	0	28.83	2.31	EI
1747.78	68.9947763	1.43	5.9	249700.37	1449.66	0.00623	0.6	0	10648.28	23.45	EI
1747.69	69.9981605	12.11	5.76	2458.21	37.5	0.00632	0.6	0	114	21.56	EI
1747.91	73.9980887	34.73	5.23	736.95	21.01	0.00666	0.6	0	34.53	21.34	EI
1747.79	75.004236	6.68	5.11	8201.49	73.71	0.00674	0.6	0	320.92	25.56	EI
1747.71	76.0116354	36.08	4.99	564.32	17.97	0.00683	0.6	0	39.09	14.44	EI
1747.94	80.9955666	32.01	4.44	165.96	13.34	0.00725	0.6	0	46.16	3.6	EI
1747.79	82.0025036	4.78	4.34	17185.97	122.77	0.00733	0.6	0	690.41	24.89	EI
1747.82	83.0095941	12.64	4.24	2458.95	28.96	0.00742	0.6	0	104.2	23.6	EI
1747.79	92.9946895	10.46	3.36	2774.78	34.29	0.00826	0.6	0	123.58	22.45	EI
1747.77	94.0025493	18.13	4.12	995.8	16.15	0.00835	0.6	0	66.36	15.01	EI
1747.79	95.0100909	2.5	4.87	62758.89	394.29	0.00843	0.6	0	2826.23	22.21	EI
1747.61	96.0135169	11.63	5.6	1766.71	27.51	0.00852	0.6	0	91.1	19.39	EI
1747.76	99.9928853	6.15	8.34	7489.28	76.34	0.00885	0.6	0	283.3	26.44	EI
1747.78	101.0004886	3.68	7.98	18767.8	136.83	0.00894	0.6	0	705.49	26.6	EI
1747.68	102.0037615	33.57	7.63	302.47	15.24	0.00902	0.6	0	31.13	9.72	EI
1747.57	106.0047751	49.84	6.29	152.84	11.81	0.00936	0.6	0	29.62	5.16	EI
1747.67	111.9919866	36.69	4.46	69.67	8.96	0.00987	0.6	0	15.59	4.47	EI
1747.79	113.0005145	2.5	4.17	42171.06	285.65	0.00995	0.6	0	1878.41	22.45	EI
1747.71	114.0064514	12.2	3.89	2466.56	31.35	0.01004	0.6	0	92.73	26.6	EI
1747.8	118.9911733	2.33	2.56	60297.3	364.64	0.01046	0.6	0	2786.85	21.64	EI
1747.75	119.9941798	12.87	2.51	1065.59	19.14	0.01054	0.6	0	77.5	13.75	EI
1747.76	123.9931302	46.83	2.32	161.45	10.83	0.01088	0.6	0	41.63	3.88	EI
1747.62	125.0023716	39.65	2.28	101.29	8.8	0.01097	0.6	0	49.01	2.07	EI
1747.81	126.0087126	41.7	2.23	110.35	6.61	0.01105	0.6	0	33.11	3.33	EI
1747.79	130.9913335	12.85	2.02	1076.93	22.17	0.01147	0.6	0	99.05	10.87	EI
1747.76	131.999363	19.67	1.91	675.72	20.57	0.01156	0.6	0	68.79	9.82	EI
1747.79	133.0067489	2.64	1.81	30254.77	210.04	0.01164	0.6	0	1308.5	23.12	EI
1747.73	134.0104473	17.17	1.7	814.04	20.98	0.01173	0.6	0	43.09	18.89	EI
1747.64	143.9985414	29.92	0.91	188.92	10.99	0.01257	0.6	0	18.52	10.2	EI
1747.8	145.0067961	4.49	0.98	13074.08	103.1	0.01266	0.6	0	533.55	24.5	EI
1747.64	146.010467	22.41	1.05	423	18.65	0.01274	0.6	0	29.88	14.16	EI
1747.76	150.9972765	6.02	1.38	8832.96	76.05	0.01316	0.6	0	361.87	24.41	EI
1747.64	152.0002434	28.24	1.44	286.92	11.76	0.01325	0.6	0	93.66	3.06	EI
1747.77	162.9973899	4.19	2.09	14619.46	110.64	0.01418	0.6	0	620.87	23.55	EI
1747.54	164.0013336	20.8	2.15	557.44	11.51	0.01426	0.6	0	64.71	8.61	EI
1747.97	168.9876357	21.39	2.41	509.97	14.54	0.01469	0.6	0	33.6	15.18	EI
1747.37	180.988777	31.87	2.2	76.14	8.68	0.0157	0.6	0	67.7	1.12	EI
1747.79	183.0036927	2.94	2.17	26579.73	206.2	0.01587	0.6	0	1189.28	22.35	EI
1747.72	184.0077417	13.24	2.15	872.56	18.14	0.01596	0.6	0	76.75	11.37	EI
1747.77	212.9938201	7.65	2.46	4256.2	43.27	0.01841	0.6	0	179.04	23.77	EI
1747.36	213.9966654	31.05	2.48	126.82	14.65	0.01849	0.6	0	16.45	7.71	EI
1747.88	232.9993971	23.79	2.73	207.27	12.7	0.0201	0.6	0	29.23	7.09	EI


==> 190425.1731.tank.3.frag.val_HFC125.comp.1418.06_0.txt <==
Run file: 190425.1731.tank.3.frag.val_HFC125
#############################################
Compound index: 0
Average retention time, seconds: 1418.06
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
HC2F5+: 	59.79	0.0	True
H2C2F4+: 	43.55	0.0	True
C2F6+: 	13.85	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
48.8522	1418.05	80704.52	100.0	51.003396	51.004083	25.3	13.5	HCF2+	0.5	80704.11	1.000	EI
28.7623	1418.06	47566.06	58.9	100.998645	101.000889	25.4	22.2	HC2F4+	0.5	47515.51	0.999	EI
12.7973	1418.07	21141.66	26.2	68.993257	68.994661	26.0	20.3	CF3+	0.5	21141.27	1.000	EI
3.7803	1418.06	6245.80	7.7	30.997923	30.997855	27.8	-2.2	CF+	1.5	6245.03	1.000	EI
1.9824	1418.05	3274.97	4.1	49.995902	49.996258	32.5	7.1	CF2+	1.0	3274.97	1.000	EI
1.1950	1418.07	1974.18	2.4	99.990694	99.993064	35.4	23.7	C2F4+	1.0	1974.18	1.000	EI
0.6737	1418.04	1113.11	1.4	118.988783	118.991467	32.2	22.6	C2F5+	0.5	1112.99	1.000	EI
0.5582	1417.96	922.09	1.1	102.001762	102.004244	37.7	24.3	HC[13C]F4+	0.5	922.09	1.000	EI
0.4881	1418.00	806.29	1.0	52.006676	52.007438	42.2	14.6	H[13C]F2+	0.5	806.29	1.000	EI
0.35	1418.07	576.58	0.7	41.001145	0.0	19.0	0.0	unidentified	0.0	576.58	1.000	EI
0.1614	1418.17	267.26	0.3	81.999897	82.002486	64.5	31.6	HC2F3+	1.0	266.62	0.998	EI
0.1259	1418.04	207.94	0.3	42.997713	42.997855	70.7	3.3	C2F+	2.5	207.94	1.000	EI
0.1135	1417.94	187.54	0.2	69.996830	69.998016	64.0	16.9	[13C]F3+	0.5	187.54	1.000	EI
0.0544	1418.02	89.89	0.1	63.003928	63.004083	103.2	2.5	HC2F2+	1.5	89.89	1.000	EI
0.0489	1418.04	80.86	0.1	80.992443	80.994661	64.0	27.4	C2F3+	1.5	80.81	0.999	EI
0.0268	1418.06	47566.06	58.9	100.998645	100.996419	25.4	-22.0	C[13C]F4+	1.0	44.31	0.001	EI
0.0254	1417.98	41.88	0.1	61.995644	61.996258	84.7	9.9	C2F2+	2.0	41.88	1.000	EI


==> 190425.1731.tank.3.frag.val_HFC125.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1418.06	30.997923	4.88	9.46	6245.8	84.14	0.00291	0.6	0	140.99	44.3	EI
1418.07	41.0011453	18.98	7.15	576.58	25.49	0.00376	0.6	0	30.08	19.17	EI
1418.04	42.9977132	26.44	6.82	207.94	15.31	0.00393	0.6	0	16.91	12.3	EI
1418.05	49.9959019	8.3	5.87	3274.97	52.83	0.00453	0.6	0	72.47	45.19	EI
1418.05	51.003396	1.56	5.75	80704.52	327.72	0.00461	0.6	0	1914.23	42.16	EI
1418	52.0066763	13.59	5.64	806.29	29.04	0.0047	0.6	0	22.54	35.76	EI
1417.98	61.9956443	32.39	4.73	41.88	6.95	0.00555	0.6	0	7.5	5.59	EI
1418.02	63.0039284	40.07	4.65	89.89	7.84	0.00563	0.6	0	36.38	2.47	EI
1418.07	68.9932572	2.92	4.25	21141.66	107.99	0.00614	0.6	0	719.35	29.39	EI
1417.94	69.9968298	23.55	4.13	187.54	7.4	0.00623	0.6	0	5.59	33.57	EI
1418.04	80.9924427	23.55	2.97	80.86	7.25	0.00716	0.6	0	14.55	5.56	EI
1418.17	81.9998972	23.79	2.88	267.26	16.05	0.00725	0.6	0	35.39	7.55	EI
1418.07	99.990694	10.01	1.83	1974.18	46.41	0.00878	0.6	0	43.67	45.21	EI
1418.06	100.998645	1.83	1.83	47566.06	219.44	0.00886	0.6	0	1638.83	29.02	EI
1417.96	102.0017625	11.29	1.84	922.09	22.68	0.00895	0.6	0	19.97	46.17	EI
1418.04	118.9887828	8.1	1.89	1113.11	21.94	0.01039	0.6	0	37.09	30.01	EI


==> 190425.1731.tank.3.frag.val_HFC134.comp.1501.26_0.txt <==
Run file: 190425.1731.tank.3.frag.val_HFC134
#############################################
Compound index: 0
Average retention time, seconds: 1501.26
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H2C2F4+: 	72.00	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
42.1946	1501.25	62404.07	100.0	51.003641	51.004083	25.3	8.7	HCF2+	0.5	62404.07	1.000	EI
26.6814	1501.27	39521.11	63.3	83.008963	83.010311	25.9	16.2	H2C2F3+	0.5	39460.74	0.998	EI
14.4959	1501.27	21439.15	34.4	33.013822	33.013505	26.5	-9.6	H2CF+	0.5	21438.84	1.000	EI
3.6645	1501.26	5419.58	8.7	100.999382	101.000889	27.9	14.9	HC2F4+	0.5	5419.58	1.000	EI
3.3126	1501.27	4899.22	7.9	30.998124	30.997855	27.6	-8.7	CF+	1.5	4899.20	1.000	EI
3.0763	1501.25	4549.76	7.3	63.003320	63.004083	28.7	12.1	HC2F2+	1.5	4549.71	1.000	EI
1.8557	1501.28	2744.48	4.4	82.001118	82.002486	31.3	16.7	HC2F3+	1.0	2744.48	1.000	EI
1.0576	1501.25	1682.11	2.7	102.006706	102.008714	33.4	19.7	H2C2F4+	0.0	1564.19	0.930	EI
0.6149	1501.21	909.39	1.5	49.996057	49.996258	42.8	4.0	CF2+	1.0	909.39	1.000	EI
0.5584	1501.28	827.22	1.3	44.004354	44.005680	62.0	30.1	HC2F+	2.0	825.80	0.998	EI
0.5283	1501.15	781.31	1.3	84.012407	84.013666	39.2	15.0	H2C[13C]F3+	0.5	781.31	1.000	EI
0.4711	1501.24	696.77	1.1	52.006981	52.007438	44.7	8.8	H[13C]F2+	0.5	696.77	1.000	EI
0.2607	1501.24	480.28	0.8	64.010418	64.011908	47.0	23.3	H2C2F2+	1.0	385.53	0.803	EI
0.2533	1501.29	374.65	0.6	99.991557	99.993064	44.8	15.1	C2F4+	1.0	374.65	1.000	EI
0.1676	1501.08	247.89	0.4	68.993418	68.994661	50.3	18.0	CF3+	0.5	247.89	1.000	EI
0.1489	1501.01	220.21	0.4	34.017057	34.016859	93.3	-5.8	H2[13C]F+	0.5	220.21	1.000	EI
0.1471	1501.31	217.57	0.3	45.012772	45.013505	64.2	16.3	H2C2F+	1.5	217.57	1.000	EI
0.1452	1501.19	214.80	0.3	42.997774	42.997855	82.2	1.9	C2F+	2.5	214.80	1.000	EI
0.1011	1501.33	149.53	0.2	26.014871	26.015101	82.6	8.9	H2C2+	2.0	149.53	1.000	EI
0.0821	1501.25	1682.11	2.7	102.006706	102.004244	33.4	-24.1	HC[13C]F4+	0.5	121.43	0.072	EI
0.0689	1501.24	480.28	0.8	64.010418	64.007438	47.0	-46.6	HC[13C]F2+	1.5	101.93	0.212	EI
0.0416	1501.27	39521.11	63.3	83.008963	83.005841	25.9	-37.6	HC[13C]F3+	1.0	61.49	0.002	EI
0.0402	1501.38	59.56	0.1	80.993104	80.994661	44.4	19.2	C2F3+	1.5	59.50	0.999	EI
0.0387	1501.33	57.25	0.1	61.995337	61.996258	108.5	14.9	C2F2+	2.0	57.25	1.000	EI


==> 190425.1731.tank.3.frag.val_HFC134.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1501.33	26.0148711	31.05	11.27	149.53	11.72	0.00249	0.6	0	17.55	8.52	EI
1501.27	30.9981238	4.69	9.46	4899.22	70.12	0.00291	0.6	0	64.02	76.53	EI
1501.27	33.0138223	3.49	8.88	21439.15	143.48	0.00308	0.6	0	459.2	46.69	EI
1501.01	34.0170575	35.95	8.62	220.21	13.8	0.00317	0.6	0	32.75	6.72	EI
1501.19	42.9977743	31.34	6.82	214.8	9.35	0.00393	0.6	0	25.35	8.47	EI
1501.28	44.0043539	22.71	6.66	827.22	27.51	0.00402	0.6	0	67.71	12.22	EI
1501.31	45.0127723	23.67	6.51	217.57	9.71	0.0041	0.6	0	9.83	22.13	EI
1501.21	49.9960573	13.88	5.87	909.39	22.76	0.00453	0.6	0	15.06	60.39	EI
1501.25	51.0036405	1.45	5.75	62404.07	206.99	0.00461	0.6	0	1394.54	44.75	EI
1501.24	52.0069806	14.83	5.64	696.77	24.66	0.0047	0.6	0	10.97	63.53	EI
1501.33	61.9953368	42.23	4.73	57.25	11.2	0.00555	0.6	0	11.21	5.11	EI
1501.25	63.0033204	5.61	4.65	4549.76	69.73	0.00563	0.6	0	74.05	61.44	EI
1501.24	64.0104183	15.92	4.58	480.28	22.34	0.00572	0.6	0	23.16	20.74	EI
1501.08	68.9934184	17.44	4.25	247.89	14.36	0.00614	0.6	0	76.24	3.25	EI
1501.38	80.9931037	14.68	2.97	59.56	10.14	0.00716	0.6	0	8.19	7.27	EI
1501.28	82.0011182	7.53	2.88	2744.48	30.65	0.00725	0.6	0	15.16	181.03	EI
1501.27	83.0089628	2.64	2.79	39521.11	181.45	0.00733	0.6	0	807.98	48.91	EI
1501.15	84.0124074	12.08	2.71	781.31	19.6	0.00742	0.6	0	30.81	25.36	EI
1501.29	99.9915568	14.86	1.83	374.65	17.13	0.00878	0.6	0	17.03	22	EI
1501.26	100.9993825	4.91	1.83	5419.58	45.85	0.00886	0.6	0	95.05	57.02	EI
1501.25	102.0067061	8.84	1.84	1682.11	27.92	0.00895	0.6	0	10.97	153.27	EI


==> 190425.1731.tank.3.frag.val_HFC143.comp.1554.70_0.txt <==
Run file: 190425.1731.tank.3.frag.val_HFC143
#############################################
Compound index: 0
Average retention time, seconds: 1554.70
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H3C2F3+: 	49.93	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
44.3781	1554.66	74293.48	100.0	51.003710	51.004083	25.5	7.3	HCF2+	0.5	74292.60	1.000	EI
16.2552	1554.73	27289.01	36.7	45.013254	45.013505	25.5	5.6	H2C2F+	1.5	27212.61	0.997	EI
12.3246	1554.75	20633.43	27.8	33.013856	33.013505	26.2	-10.6	H2CF+	0.5	20632.42	1.000	EI
7.1997	1554.66	12053.05	16.2	65.018749	65.019733	27.6	15.1	H3C2F2+	0.5	12052.90	1.000	EI
4.9509	1554.78	8289.27	11.2	30.998165	30.997855	27.9	-10.0	CF+	1.5	8288.22	1.000	EI
3.5500	1554.65	6026.53	8.1	64.011176	64.011908	25.6	11.4	H2C2F2+	1.0	5942.97	0.986	EI
2.6000	1554.78	4353.31	5.9	44.005334	44.005680	41.5	7.8	HC2F+	2.0	4352.59	1.000	EI
2.4557	1554.65	4111.00	5.5	84.016689	84.018136	31.4	17.2	H3C2F3+	0.0	4111.00	1.000	EI
2.4248	1554.76	4059.55	5.5	63.003322	63.004083	28.8	12.1	HC2F2+	1.5	4059.36	1.000	EI
1.9866	1554.80	3325.65	4.5	82.001196	82.002486	29.1	15.7	HC2F3+	1.0	3325.65	1.000	EI
0.4355	1554.58	729.14	1.0	52.007207	52.007438	38.7	4.4	H[13C]F2+	0.5	729.14	1.000	EI
0.3642	1554.69	930.39	1.3	46.018463	46.016859	51.9	-34.8	H2C[13C]F+	1.5	609.68	0.655	EI
0.2659	1554.73	445.08	0.6	42.998115	42.997855	65.1	-6.1	C2F+	2.5	445.08	1.000	EI
0.1837	1554.83	307.56	0.4	61.995439	61.996258	75.4	13.2	C2F2+	2.0	307.56	1.000	EI
0.1422	1554.60	238.00	0.3	66.022178	66.023088	72.7	13.8	H3C[13C]F2+	0.5	238.00	1.000	EI
0.0885	1554.73	148.21	0.2	34.016931	34.016859	77.2	-2.1	H2[13C]F+	0.5	148.21	1.000	EI
0.0795	1554.66	12053.05	16.2	65.018749	65.015263	27.6	-53.6	H2C[13C]F2+	1.0	133.15	0.011	EI
0.0662	1554.51	110.78	0.1	80.993951	80.994661	77.5	8.8	C2F3+	1.5	110.78	1.000	EI
0.0583	1554.73	27289.01	36.7	45.013254	45.009034	25.5	-93.7	HC[13C]F+	2.0	97.52	0.004	EI
0.0543	1554.65	6026.53	8.1	64.011176	64.007438	25.6	-58.4	HC[13C]F2+	1.5	90.95	0.015	EI
0.04	1554.82	64.81	0.1	54.999189	0.0	35.5	0.0	unidentified	0.0	64.81	1.000	EI


==> 190425.1731.tank.3.frag.val_HFC143.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1554.78	30.9981647	4.99	9.46	8289.27	78.12	0.00291	0.6	0	243.65	34.02	EI
1554.75	33.0138561	3.07	8.88	20633.43	134.57	0.00308	0.6	0	713.77	28.91	EI
1554.73	34.0169315	29.22	8.62	148.21	13.03	0.00317	0.6	0	19.31	7.67	EI
1554.73	42.9981152	24.05	6.82	445.08	14.89	0.00393	0.6	0	19.89	22.37	EI
1554.78	44.0053343	13.27	6.66	4353.31	58.92	0.00402	0.6	0	87.34	49.84	EI
1554.73	45.0132537	2.03	6.51	27289.01	204.75	0.0041	0.6	0	536.58	50.86	EI
1554.69	46.0184631	18.21	6.37	930.39	15.69	0.00419	0.6	0	60.2	15.45	EI
1554.66	51.0037101	2.01	5.75	74293.48	322.84	0.00461	0.6	0	2536.07	29.29	EI
1554.58	52.0072072	11.84	5.64	729.14	19.43	0.0047	0.6	0	34.14	21.36	EI
1554.82	54.9991893	35.52	5.33	64.81	17.62	0.00495	0.6	0	52.52	1.23	EI
1554.83	61.9954388	28.46	4.73	307.56	6.65	0.00555	0.6	0	27.88	11.03	EI
1554.76	63.0033217	5.69	4.65	4059.55	47.3	0.00563	0.6	0	131.25	30.93	EI
1554.65	64.0111757	2.24	4.58	6026.53	48.855	0.00572	0.6	0	124.505	43.32	EI
1554.66	65.0187494	4.64	4.51	12053.05	97.71	0.0058	0.6	0	249.01	48.4	EI
1554.6	66.0221777	27.3	4.44	238.00	11.78	0.00589	0.6	0	28.98	8.21	EI
1554.51	80.9939512	29.36	2.97	110.78	10.45	0.00716	0.6	0	13.42	8.26	EI
1554.8	82.0011964	5.98	2.88	3325.65	66.07	0.00725	0.6	0	113.7	29.25	EI
1554.65	84.0166887	7.62	2.71	4111.00	58.29	0.00742	0.6	0	78.19	52.58	EI


==> 190425.1731.tank.3.frag.val_HFC152a.comp.1514.16_0.txt <==
Run file: 190425.1731.tank.3.frag.val_HFC152a
#############################################
Compound index: 0
Average retention time, seconds: 1514.16
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H4C2F2+: 	60.85	0.0	True
H3C2F3+: 	46.65	0.0	True
H5C2F+: 	12.51	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
49.9278	1514.17	54289.46	100.0	51.003599	51.004083	25.5	9.5	HCF2+	0.5	54289.12	1.000	EI
23.6728	1514.17	25740.73	47.4	65.018744	65.019733	26.0	15.2	H3C2F2+	0.5	25740.73	1.000	EI
6.8463	1514.16	7444.46	13.7	45.013149	45.013505	27.1	7.9	H2C2F+	1.5	7444.32	1.000	EI
6.5516	1514.15	7124.84	13.1	47.028822	47.029155	29.0	7.1	H4C2F+	0.5	7123.89	1.000	EI
2.6099	1514.10	2981.51	5.5	46.020778	46.021330	35.0	12.0	H3C2F+	1.0	2837.83	0.952	EI
1.9576	1514.23	2128.61	3.9	30.998064	30.997855	31.7	-6.7	CF+	1.5	2128.60	1.000	EI
1.8905	1514.18	2055.68	3.8	64.010901	64.011908	33.7	15.7	H2C2F2+	1.0	2055.68	1.000	EI
1.4608	1514.16	1588.40	2.9	44.005148	44.005680	66.0	12.1	HC2F+	2.0	1588.40	1.000	EI
1.2490	1514.13	1358.13	2.5	27.023070	27.022927	40.0	-5.3	H3C2+	1.5	1358.13	1.000	EI
0.8048	1514.21	875.11	1.6	63.003420	63.004083	43.6	10.5	HC2F2+	1.5	875.11	1.000	EI
0.6060	1514.17	658.90	1.2	33.014075	33.013505	161.9	-17.3	H2CF+	0.5	658.89	1.000	EI
0.5304	1514.13	656.78	1.2	66.023228	66.023088	52.2	-2.1	H3C[13C]F2+	0.5	576.75	0.878	EI
0.5096	1514.03	554.13	1.0	52.007325	52.007438	45.3	2.2	H[13C]F2+	0.5	554.13	1.000	EI
0.4853	1514.22	527.67	1.0	26.015033	26.015101	62.6	2.6	H2C2+	2.0	527.67	1.000	EI
0.3918	1514.24	426.07	0.8	49.995871	49.996258	69.1	7.7	CF2+	1.0	426.07	1.000	EI
0.1537	1514.19	167.16	0.3	42.998106	42.997855	87.6	-5.8	C2F+	2.5	167.16	1.000	EI
0.1534	1514.10	2981.51	5.5	46.020778	46.016859	35.0	-85.1	H2C[13C]F+	1.5	166.78	0.056	EI
0.1014	1514.05	110.26	0.2	48.032948	48.032510	75.9	-9.1	H4C[13C]F+	0.5	110.26	1.000	EI
0.0585	1514.15	7124.84	13.1	47.028822	47.024685	29.0	-88.0	H3C[13C]F+	1.0	63.58	0.009	EI
0.04	1514.47	47.44	0.1	41.039031	0.0	40.3	0.0	unidentified	0.0	47.44	1.000	EI


==> 190425.1731.tank.3.frag.val_HFC152a.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1514.22	26.0150332	22.38	11.27	527.67	17.9	0.00249	0.6	0	16.17	32.63	EI
1514.13	27.0230703	11.75	10.85	1358.13	18.23	0.00257	0.6	0	25.3	53.68	EI
1514.23	30.9980638	7.82	9.46	2128.61	43.27	0.00291	0.6	0	20.27	105	EI
1514.17	33.0140755	63.99	8.88	658.9	21.82	0.00308	0.6	0	31.98	20.6	EI
1514.47	41.0390305	40.29	7.15	47.44	12.54	0.00376	0.6	0	32.42	1.46	EI
1514.19	42.9981059	33.58	6.82	167.16	13.03	0.00393	0.6	0	20.76	8.05	EI
1514.16	44.0051478	24.45	6.66	1588.4	48.5	0.00402	0.6	0	125.49	12.66	EI
1514.16	45.0131494	4.2	6.51	7444.46	66.63	0.0041	0.6	0	141.33	52.67	EI
1514.1	46.0207777	9.79	6.37	2981.51	43.71	0.00419	0.6	0	74.01	40.28	EI
1514.15	47.0288218	5.91	6.24	7124.84	89.12	0.00427	0.6	0	137.76	51.72	EI
1514.05	48.0329479	28.66	6.1	110.26	10.91	0.00436	0.6	0	16.51	6.68	EI
1514.24	49.9958714	25.78	5.87	426.07	21.23	0.00453	0.6	0	19.06	22.36	EI
1514.17	51.0035987	1.98	5.75	54289.46	127.29	0.00461	0.6	0	506.02	107.29	EI
1514.03	52.0073247	15.1	5.64	554.13	24.09	0.0047	0.6	0	16.73	33.12	EI
1514.21	63.00342	14.27	4.65	875.11	18.39	0.00563	0.6	0	19.87	44.04	EI
1514.18	64.0109005	9.05	4.58	2055.68	28.17	0.00572	0.6	0	33.36	61.62	EI
1514.17	65.0187436	2.91	4.51	25740.73	86.64	0.0058	0.6	0	209.6	122.81	EI
1514.13	66.0232277	18.31	4.44	656.78	21.94	0.00589	0.6	0	21.88	30.01	EI


==> 190425.1731.tank.3.frag.val_HFC23.comp.1303.32_0.txt <==
Run file: 190425.1731.tank.3.frag.val_HFC23
#############################################
Compound index: 0
Average retention time, seconds: 1303.32
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
HCF3+: 	57.14	0.0	True
CF4+: 	35.84	0.0	True
H2CF2+: 	24.75	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
41.8306	1303.32	22715.96	100.0	68.993125	68.994661	26.6	22.3	CF3+	0.5	22713.83	1.000	EI
39.9268	1303.33	21680.48	95.4	51.003421	51.004083	26.6	13.0	HCF2+	0.5	21680.10	1.000	EI
10.7918	1303.33	5859.93	25.8	30.997890	30.997855	31.4	-1.2	CF+	1.5	5859.93	1.000	EI
6.6944	1303.33	3635.01	16.0	49.995574	49.996258	34.6	13.7	CF2+	1.0	3635.01	1.000	EI
0.4189	1303.17	227.47	1.0	69.996761	69.998016	61.9	17.9	[13C]F3+	0.5	227.47	1.000	EI
0.3328	1303.16	180.72	0.8	52.006753	52.007438	73.6	13.2	H[13C]F2+	0.5	180.72	1.000	EI


==> 190425.1731.tank.3.frag.val_HFC23.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1303.33	30.9978903	7.57	9.46	5859.93	48	0.00291	0.6	0	77.17	75.94	EI
1303.33	49.9955743	9.54	5.87	3635.01	59.08	0.00453	0.6	0	35.14	103.46	EI
1303.33	51.003421	3.58	5.75	21680.48	121.06	0.00461	0.6	0	264.21	82.06	EI
1303.16	52.0067533	27.69	5.64	180.72	10.29	0.0047	0.6	0	30.45	5.93	EI
1303.32	68.993125	3.67	4.25	22715.96	120.84	0.00614	0.6	0	274.61	82.72	EI
1303.17	69.9967606	22.66	4.13	227.47	11.92	0.00623	0.6	0	47.91	4.75	EI


==> 190425.1731.tank.3.frag.val_HFC236fa.comp.1554.84_0.txt <==
Run file: 190425.1731.tank.3.frag.val_HFC236fa
#############################################
Compound index: 0
Average retention time, seconds: 1554.84
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H2C3F6+: 	22.45	0.0	True
H3C3F5+: 	19.64	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
59.7340	1554.84	140268.65	100.0	68.993774	68.994661	25.3	12.9	CF3+	0.5	140267.96	1.000	EI
20.1614	1554.83	47343.22	33.8	64.011176	64.011908	25.6	11.4	H2C2F2+	1.0	47343.22	1.000	EI
13.6923	1554.83	32154.80	22.9	133.005660	133.007117	25.5	11.0	H2C3F5+	0.5	32152.42	1.000	EI
3.3225	1554.85	7803.44	5.6	112.999611	113.000889	27.1	11.3	HC3F4+	1.5	7801.86	1.000	EI
0.9108	1554.86	2138.76	1.5	49.996808	49.996258	35.4	-11.0	CF2+	1.0	2138.75	1.000	EI
0.6100	1554.74	1432.35	1.0	69.997036	69.998016	29.8	14.0	[13C]F3+	0.5	1432.35	1.000	EI
0.4268	1554.74	1002.15	0.7	134.009262	134.010472	35.2	9.0	H2C2[13C]F5+	0.5	1002.15	1.000	EI
0.4223	1554.84	991.64	0.7	92.994080	92.994661	43.0	6.2	C3F3+	2.5	991.64	1.000	EI
0.1884	1554.87	442.30	0.3	26.015057	26.015101	56.0	1.7	H2C2+	2.0	442.30	1.000	EI
0.1701	1554.90	399.42	0.3	75.003313	75.004083	50.6	10.3	HC3F2+	2.5	399.42	1.000	EI
0.1231	1554.95	288.96	0.2	73.994773	73.996258	61.1	20.1	C3F2+	3.0	288.96	1.000	EI
0.1224	1554.98	287.47	0.2	131.997165	131.999292	60.8	16.1	HC3F5+	1.0	287.47	1.000	EI
0.0911	1554.85	213.85	0.2	114.002299	114.004244	51.7	17.1	HC2[13C]F4+	1.5	213.85	1.000	EI
0.0230	1554.82	53.99	0.0	100.998008	101.000889	102.6	28.5	HC2F4+	0.5	53.92	0.999	EI


==> 190425.1731.tank.3.frag.val_HFC236fa.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1554.87	26.0150571	19.37	11.27	442.3	22.92	0.00249	0.6	0	28.04	15.77	EI
1554.86	49.9968081	10.03	5.86	2138.76	54	0.00453	0.6	0	160.87	13.3	EI
1554.83	64.0111757	2.24	4.58	47343.22	292.87	0.00572	0.6	0	1092.94	43.32	EI
1554.84	68.993774	1.47	4.25	140268.65	789.21	0.00614	0.6	0	3951.99	35.49	EI
1554.74	69.9970358	6.49	4.13	1432.35	43.95	0.00623	0.6	0	39.67	36.1	EI
1554.95	73.9947727	22.28	3.67	288.96	10.02	0.00657	0.6	0	26.35	10.97	EI
1554.9	75.0033132	17.58	3.56	399.42	16.06	0.00665	0.6	0	13.4	29.8	EI
1554.84	92.99408	13.97	2.02	991.64	21.91	0.00818	0.6	0	30.08	32.97	EI
1554.82	100.998008	39.81	1.83	53.99	6.57	0.00886	0.6	0	3.63	14.88	EI
1554.85	112.9996106	4.14	1.87	7803.44	106.03	0.00988	0.6	0	225.02	34.68	EI
1554.85	114.0022987	18.1	1.88	213.85	12.93	0.00997	0.6	0	13.71	15.6	EI
1554.98	131.9971652	22.18	1.54	287.47	13.46	0.0115	0.6	0	19.75	14.56	EI
1554.83	133.0056602	1.99	1.62	32154.8	186.3	0.01158	0.6	0	831.56	38.67	EI
1554.74	134.0092618	9.9	1.7	1002.15	22.83	0.01167	0.6	0	10.97	91.32	EI


==> 190425.1731.tank.3.frag.val_HFC245ca.comp.1637.77_0.txt <==
Run file: 190425.1731.tank.3.frag.val_HFC245ca
#############################################
Compound index: 0
Average retention time, seconds: 1637.77
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H2C3F4+: 	55.87	1.0	True
H3C3F3+: 	53.87	1.0	True
H4C2F2+: 	33.13	0.0	True
H3C2F3+: 	29.31	0.0	True
HC2F5+: 	24.79	0.0	True
H2C2F4+: 	19.83	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
34.3981	1637.78	67043.46	100.0	51.003860	51.004083	25.3	4.4	HCF2+	0.5	67043.01	1.000	EI
28.3225	1637.78	55344.04	82.5	83.009227	83.010311	25.5	13.1	H2C2F3+	0.5	55201.44	0.997	EI
8.8851	1637.68	17317.68	25.8	33.013945	33.013505	26.7	-13.3	H2CF+	0.5	17317.43	1.000	EI
6.7481	1637.76	13152.78	19.6	64.011308	64.011908	27.4	9.4	H2C2F2+	1.0	13152.27	1.000	EI
4.9592	1637.78	9666.53	14.4	100.999629	101.000889	28.0	12.5	HC2F4+	0.5	9665.57	1.000	EI
3.3769	1637.79	6581.87	9.8	82.001520	82.002486	27.2	11.8	HC2F3+	1.0	6581.77	1.000	EI
2.1287	1637.76	4148.89	6.2	68.994040	68.994661	28.4	9.0	CF3+	0.5	4148.89	1.000	EI
2.0001	1637.72	3898.23	5.8	30.998228	30.997855	29.3	-12.0	CF+	1.5	3898.21	1.000	EI
1.5766	1637.63	3072.83	4.6	45.013397	45.013505	32.9	2.4	H2C2F+	1.5	3072.83	1.000	EI
1.5036	1637.72	3202.48	4.8	65.018963	65.019733	34.3	11.8	H3C2F2+	0.5	2930.66	0.915	EI
1.1421	1637.76	2226.06	3.3	63.003884	63.004083	35.0	3.2	HC2F2+	1.5	2226.06	1.000	EI
0.5675	1637.76	1106.17	1.6	84.012257	84.013666	35.1	16.8	H2C[13C]F3+	0.5	1106.17	1.000	EI
0.5250	1637.76	1026.64	1.5	44.004183	44.005680	75.5	34.0	HC2F+	2.0	1023.24	0.997	EI
0.4655	1637.78	907.25	1.4	95.009163	95.010311	40.5	12.1	H2C3F3+	1.5	907.25	1.000	EI
0.46	1637.81	888.92	1.3	112.999552	0.0	12.5	0.0	unidentified	0.0	888.92	1.000	EI
0.4397	1637.32	856.98	1.3	46.021144	46.021330	55.2	4.0	H3C2F+	1.0	856.98	1.000	EI
0.4133	1637.66	806.27	1.2	27.023711	27.022927	302.7	-29.0	H3C2+	1.5	805.59	0.999	EI
0.3567	1637.76	695.18	1.0	52.007445	52.007438	43.1	-0.1	H[13C]F2+	0.5	695.18	1.000	EI
0.2869	1637.80	559.17	0.8	49.996384	49.996258	69.9	-2.5	CF2+	1.0	559.17	1.000	EI
0.2635	1637.71	513.62	0.8	75.003192	75.004083	49.0	11.9	HC3F2+	2.5	513.62	1.000	EI
0.1965	1637.87	383.04	0.6	99.991621	99.993064	56.6	14.4	C2F4+	1.0	383.04	1.000	EI
0.1512	1637.72	3202.48	4.8	65.018963	65.015263	34.3	-56.9	H2C[13C]F2+	1.0	294.67	0.092	EI
0.1212	1637.70	236.25	0.4	57.013553	57.013505	58.9	-0.9	H2C3F+	2.5	236.25	1.000	EI
0.1056	1637.79	205.79	0.3	56.005456	56.005680	61.6	4.0	HC3F+	3.0	205.79	1.000	EI
0.0929	1637.51	181.16	0.3	34.017252	34.016859	102.5	-11.5	H2[13C]F+	0.5	181.16	1.000	EI
0.0800	1637.84	155.97	0.2	37.007610	37.007276	87.5	-9.0	HC3+	3.5	155.97	1.000	EI
0.0790	1637.70	153.96	0.2	102.003095	102.004244	75.4	11.3	HC[13C]F4+	0.5	153.96	1.000	EI
0.0757	1637.78	55344.04	82.5	83.009227	83.005841	25.5	-40.8	HC[13C]F3+	1.0	147.46	0.003	EI
0.0580	1637.94	113.03	0.2	38.014815	38.015101	132.4	7.5	H2C3+	3.0	113.03	1.000	EI
0.0516	1637.81	100.62	0.2	26.015428	26.015101	101.9	-12.5	H2C2+	2.0	100.62	1.000	EI
0.0488	1637.87	95.04	0.1	61.996951	61.996258	139.4	-11.2	C2F2+	2.0	95.04	1.000	EI
0.0486	1637.54	94.75	0.1	54.997429	54.997855	99.0	7.7	C3F+	3.5	94.75	1.000	EI
0.0465	1637.89	90.54	0.1	92.993997	92.994661	97.9	7.1	C3F3+	2.5	90.54	1.000	EI
0.04	1637.99	77.96	0.1	39.023072	0.0	23.2	0.0	unidentified	0.0	77.96	1.000	EI


==> 190425.1731.tank.3.frag.val_HFC245ca.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1637.81	26.0154275	39.18	11.27	100.62	16.05	0.00249	0.6	0	37.5	2.68	EI
1637.66	27.0237108	120.59	10.85	806.27	54.11	0.00257	0.6	0	29.92	26.94	EI
1637.72	30.9982281	6.12	9.46	3898.23	49.92	0.00291	0.6	0	75.07	51.93	EI
1637.68	33.0139453	3.71	8.88	17317.68	93.17	0.00308	0.6	0	292.03	59.3	EI
1637.51	34.0172515	39.78	8.62	181.16	11.76	0.00317	0.6	0	19.61	9.24	EI
1637.84	37.0076099	33.53	7.92	155.97	10.51	0.00342	0.6	0	14.21	10.98	EI
1637.94	38.0148147	52.01	7.71	113.03	9.98	0.00351	0.6	0	14.01	8.06	EI
1637.99	39.0230725	23.19	7.51	77.96	15.69	0.00359	0.6	0	37.6	2.07	EI
1637.76	44.0041827	28.49	6.66	1026.64	27.7	0.00402	0.6	0	137.4	7.47	EI
1637.63	45.0133971	8.53	6.51	3072.83	34.29	0.0041	0.6	0	70.11	43.83	EI
1637.32	46.0211438	19.68	6.37	856.98	22.88	0.00419	0.6	0	35.03	24.47	EI
1637.8	49.9963843	26.12	5.86	559.17	19.33	0.00453	0.6	0	13.7	40.82	EI
1637.78	51.0038603	1.54	5.75	67043.46	254.19	0.00461	0.6	0	1207.29	55.53	EI
1637.76	52.0074449	14.05	5.64	695.18	20.28	0.0047	0.6	0	9.25	75.15	EI
1637.54	54.9974287	38.31	5.33	94.75	7.12	0.00495	0.6	0	30.28	3.13	EI
1637.79	56.0054556	22.52	5.24	205.79	12.91	0.00504	0.6	0	19.54	10.53	EI
1637.7	57.0135533	21.33	5.14	236.25	12.99	0.00512	0.6	0	25.31	9.33	EI
1637.87	61.9969509	54.87	4.73	95.04	9.07	0.00555	0.6	0	25.03	3.8	EI
1637.76	63.0038836	9.77	4.65	2226.06	54.08	0.00563	0.6	0	31.76	70.08	EI
1637.76	64.011308	4.45	4.58	13152.78	93.66	0.00572	0.6	0	252.46	52.1	EI
1637.72	65.0189635	9.37	4.51	3202.48	55.16	0.0058	0.6	0	53.58	59.77	EI
1637.76	68.9940405	5.37	4.25	4148.89	51.9	0.00614	0.6	0	107.84	38.47	EI
1637.71	75.0031917	16.85	3.56	513.62	15.63	0.00665	0.6	0	27.88	18.43	EI
1637.79	82.0015202	4.25	2.88	6581.87	67.56	0.00725	0.6	0	50.71	129.79	EI
1637.78	83.0092266	2.1	2.79	55344.04	204.02	0.00733	0.6	0	881.39	62.79	EI
1637.76	84.0122571	9.83	2.71	1106.17	18.9	0.00742	0.6	0	61.42	18.01	EI
1637.89	92.9939972	37.86	2.02	90.54	6.23	0.00818	0.6	0	10.53	8.6	EI
1637.78	95.009163	12.77	1.96	907.25	21.79	0.00835	0.6	0	16.3	55.66	EI
1637.87	99.9916211	20.31	1.83	383.04	15.69	0.00878	0.6	0	17.7	21.64	EI
1637.78	100.9996294	5.06	1.83	9666.53	61.1	0.00886	0.6	0	150.27	64.33	EI
1637.7	102.003095	28.44	1.84	153.96	12.06	0.00895	0.6	0	29.18	5.28	EI
1637.81	112.9995522	12.55	1.87	888.92	22.34	0.00988	0.6	0	10.11	87.9	EI


==> 190425.1731.tank.3.frag.val_HFC32.comp.1375.79_0.txt <==
Run file: 190425.1731.tank.3.frag.val_HFC32
#############################################
Compound index: 0
Average retention time, seconds: 1375.79
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H2CF2+: 	71.39	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
48.5398	1375.79	20650.91	100.0	51.003317	51.004083	26.3	15.0	HCF2+	0.5	20650.91	1.000	EI
33.4251	1375.80	14220.84	68.9	33.013665	33.013505	27.3	-4.8	H2CF+	0.5	14220.49	1.000	EI
10.5355	1375.80	4482.25	21.7	30.997860	30.997855	30.7	-0.2	CF+	1.5	4482.25	1.000	EI
4.4529	1375.79	2100.73	10.2	52.010755	52.011908	38.8	22.2	H2CF2+	0.0	1894.44	0.902	EI
2.2552	1375.77	959.45	4.6	49.995781	49.996258	39.3	9.5	CF2+	1.0	959.45	1.000	EI
0.5437	1375.79	2100.73	10.2	52.010755	52.007438	38.8	-63.8	H[13C]F2+	0.5	231.33	0.110	EI
0.3058	1375.61	130.12	0.6	34.016642	34.016859	129.0	6.4	H2[13C]F+	0.5	130.12	1.000	EI


==> 190425.1731.tank.3.frag.val_HFC32.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1375.77	49.9957806	12.14	5.87	959.45	24.14	0.00453	0.6	0	19.21	49.95	EI
1375.8	30.9978597	7.16	9.46	4482.25	53.8	0.00291	0.6	0	126.23	35.51	EI
1375.79	51.0033174	3.27	5.75	20650.91	111.55	0.00461	0.6	0	623.53	33.12	EI
1375.79	52.0107547	11.88	5.64	2100.73	45.93	0.0047	0.6	0	37.67	55.77	EI
1375.8	33.0136647	4.38	8.88	14220.84	99.42	0.00308	0.6	0	400.83	35.48	EI
1375.61	34.0166418	50.64	8.62	130.12	8.4	0.00317	0.6	0	13.47	9.66	EI


==> 190425.1731.tank.3.frag.val_HFC365mfc.comp.1723.64_0.txt <==
Run file: 190425.1731.tank.3.frag.val_HFC365mfc
#############################################
Compound index: 0
Average retention time, seconds: 1723.64
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H6C4F4+: 	33.27	0.0	True
H2C3F6+: 	21.54	0.0	True
H3C3F5+: 	18.84	0.0	True
H2C3F5Cl+: 	11.73	0.0	True
H4C3FCl+: 	3.18	1.0	True
H3C3FCl2+: 	2.53	1.0	True
H3C3F2Cl+: 	2.53	1.0	True
H5C3Cl+: 	0.72	1.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
44.2043	1723.66	125118.60	100.0	65.019323	65.019733	25.3	6.3	H3C2F2+	0.5	124774.74	0.997	EI
13.4795	1723.66	38053.77	30.4	133.006012	133.007117	25.6	8.3	H2C3F5+	0.5	38048.34	1.000	EI
10.4841	1723.66	29594.10	23.7	68.994052	68.994661	26.1	8.8	CF3+	0.5	29593.24	1.000	EI
5.6677	1723.59	15998.40	12.8	64.011449	64.011908	27.3	7.2	H2C2F2+	1.0	15998.03	1.000	EI
4.8283	1723.66	13629.09	10.9	45.013574	45.013505	27.3	-1.5	H2C2F+	1.5	13628.63	1.000	EI
2.2791	1723.64	6435.64	5.1	112.999690	113.000889	28.1	10.6	HC3F4+	1.5	6433.21	1.000	EI
1.9707	1723.51	5562.87	4.4	59.028929	59.029155	29.4	3.8	H4C3F+	1.5	5562.76	1.000	EI
1.6994	1723.61	4796.91	3.8	51.004030	51.004083	29.3	1.0	HCF2+	0.5	4796.91	1.000	EI
1.5997	1723.52	4516.11	3.6	39.023378	39.022927	28.5	-11.6	H3C3+	2.5	4515.54	1.000	EI
1.4198	1723.63	4007.61	3.2	33.014156	33.013505	31.5	-19.7	H2CF+	0.5	4007.57	1.000	EI
1.0965	1723.64	3095.17	2.5	77.019177	77.019733	35.4	7.2	H3C3F2+	1.5	3094.97	1.000	EI
1.0610	1723.34	2995.07	2.4	128.022888	128.024364	30.8	11.5	H4C4F4+	1.0	2994.92	1.000	EI
0.8850	1723.57	2497.96	2.0	66.022807	66.023088	36.1	4.3	H3C[13C]F2+	0.5	2497.96	1.000	EI
0.8201	1723.61	2447.15	2.0	129.030727	129.032189	31.1	11.3	H5C4F4+	0.5	2314.91	0.946	EI
0.8180	1723.60	2309.07	1.8	57.013215	57.013505	39.9	5.1	H2C3F+	2.5	2309.07	1.000	EI
0.7904	1723.60	2231.06	1.8	30.998313	30.997855	39.5	-14.8	CF+	1.5	2231.05	1.000	EI
0.6365	1723.47	1800.21	1.4	89.018900	89.019733	38.9	9.4	H3C4F2+	2.5	1796.68	0.998	EI
0.6330	1723.58	1818.36	1.5	44.003379	44.005680	79.3	52.3	HC2F+	2.0	1786.67	0.983	EI
0.4138	1723.57	1168.20	0.9	131.998352	131.999292	42.5	7.1	HC3F5+	1.0	1168.13	1.000	EI
0.4132	1723.78	1166.39	0.9	83.009254	83.010311	38.1	12.7	H2C2F3+	0.5	1166.39	1.000	EI
0.4109	1723.52	1159.71	0.9	38.015333	38.015101	47.4	-6.1	H2C3+	3.0	1159.71	1.000	EI
0.3942	1723.56	1112.76	0.9	134.009436	134.010472	39.7	7.7	H2C2[13C]F5+	0.5	1112.76	1.000	EI
0.3673	1723.62	1036.64	0.8	75.003608	75.004083	38.4	6.3	HC3F2+	2.5	1036.64	1.000	EI
0.3520	1723.50	1107.12	0.9	63.002776	63.004083	75.1	20.7	HC2F2+	1.5	993.59	0.897	EI
0.3519	1723.66	1165.48	0.9	60.036123	60.036980	51.5	14.3	H5C3F+	1.0	993.30	0.852	EI
0.3414	1723.45	963.57	0.8	109.025045	109.025961	44.9	8.4	H4C4F3+	1.5	963.57	1.000	EI
0.2263	1723.65	638.77	0.5	37.007861	37.007276	68.7	-15.8	HC3+	3.5	638.77	1.000	EI
0.2077	1723.73	586.26	0.5	82.001941	82.002486	44.6	6.6	HC2F3+	1.0	586.26	1.000	EI
0.1870	1723.62	527.86	0.4	27.023263	27.022927	58.1	-12.4	H3C2+	1.5	527.86	1.000	EI
0.1777	1723.61	504.34	0.4	95.009322	95.010311	52.4	10.4	H2C3F3+	1.5	501.66	0.995	EI
0.1270	1723.66	125118.60	100.0	65.019323	65.015263	25.3	-62.4	H2C[13C]F2+	1.0	358.42	0.003	EI
0.1238	1723.66	349.50	0.3	49.997287	49.996258	88.4	-20.6	CF2+	1.0	349.49	1.000	EI
0.1208	1723.68	614.11	0.5	46.019854	46.021330	55.3	32.1	H3C2F+	1.0	341.10	0.555	EI
0.1126	1723.64	337.78	0.3	92.992975	92.994661	51.3	18.1	C3F3+	2.5	317.88	0.941	EI
0.1125	1723.72	317.59	0.3	56.005464	56.005680	60.0	3.9	HC3F+	3.0	317.59	1.000	EI
0.1092	1723.69	406.53	0.3	78.026523	78.027558	78.3	13.3	H4C3F2+	1.0	308.13	0.758	EI
0.1082	1723.68	614.11	0.5	46.019854	46.016859	55.3	-65.1	H2C[13C]F+	1.5	305.34	0.497	EI
0.0992	1723.32	280.07	0.2	88.010696	88.011908	69.3	13.8	H2C4F2+	3.0	280.07	1.000	EI
0.0915	1723.48	258.21	0.2	108.017323	108.018136	56.2	7.5	H3C4F3+	2.0	258.21	1.000	EI
0.0861	1723.62	243.15	0.2	69.998084	69.998016	62.2	-1.0	[13C]F3+	0.5	243.15	1.000	EI
0.0850	1723.67	369.32	0.3	40.030041	40.030752	91.7	17.8	H4C3+	2.0	239.87	0.649	EI
0.0808	1723.51	228.16	0.2	127.015508	127.016539	48.8	8.1	H3C4F4+	1.5	228.16	1.000	EI
0.0662	1723.66	1165.48	0.9	60.036123	60.032510	51.5	-60.2	H4C2[13C]F+	1.5	186.94	0.160	EI
0.0647	1723.60	182.61	0.1	26.015356	26.015101	98.8	-9.8	H2C2+	2.0	182.61	1.000	EI
0.0538	1723.67	369.32	0.3	40.030041	40.026281	91.7	-93.9	H3C2[13C]+	2.5	151.75	0.411	EI
0.0506	1723.40	142.82	0.1	114.003305	114.004244	69.2	8.2	HC2[13C]F4+	1.5	142.82	1.000	EI
0.0475	1723.61	2447.15	2.0	129.030727	129.027719	31.1	-23.3	H4C3[13C]F4+	1.0	134.20	0.055	EI
0.0462	1723.42	133.34	0.1	58.018144	58.021330	197.3	54.9	H3C3F+	2.0	130.54	0.979	EI
0.0423	1723.50	1107.12	0.9	63.002776	62.999604	75.1	-50.3	H4C2Cl+	0.5	119.50	0.108	EI
0.0368	1723.69	406.53	0.3	78.026523	78.023088	78.3	-44.0	H3C2[13C]F2+	1.5	104.01	0.256	EI
0.0341	1723.44	115.32	0.1	55.004688	54.997855	368.4	-124.2	C3F+	3.5	96.15	0.834	EI
0.0303	1723.42	85.52	0.1	47.029093	47.029155	112.8	1.3	H4C2F+	0.5	85.52	1.000	EI
0.0290	1723.69	81.89	0.1	130.034960	130.035544	106.5	4.5	H5C3[13C]F4+	0.5	81.89	1.000	EI
0.0288	1723.69	81.89	0.1	130.034960	130.040014	106.5	38.9	H6C4F4+	0.0	81.35	0.993	EI
0.0252	1723.62	78.14	0.1	76.009379	76.007429	80.4	-25.7	H5C3Cl+	1.0	71.08	0.910	EI
0.0073	1723.64	337.78	0.3	92.992975	92.990182	51.3	-30.0	H3C3FCl+	1.5	20.47	0.061	EI
0.0023	1723.61	504.34	0.4	95.009322	94.987232	52.4	-232.5	H3C3F[37Cl]+	1.5	6.55	0.013	EI


==> 190425.1731.tank.3.frag.val_HFC365mfc.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1723.6	26.0153562	37.87	11.27	182.61	9.64	0.00249	0.6	0	15.75	11.59	EI
1723.62	27.0232626	20.54	10.85	527.86	29.68	0.00257	0.6	0	128.62	4.1	EI
1723.6	30.9983132	12.25	9.46	2231.06	28.88	0.00291	0.6	0	103.75	21.5	EI
1723.63	33.0141562	7.64	8.88	4007.61	31.03	0.00308	0.6	0	144.02	27.83	EI
1723.65	37.0078614	25.6	7.92	638.77	15.77	0.00342	0.6	0	33.35	19.15	EI
1723.52	38.0153335	16.11	7.71	1159.71	17.11	0.00351	0.6	0	41.11	28.21	EI
1723.52	39.0233781	5.49	7.51	4516.11	52.91	0.00359	0.6	0	346.38	13.04	EI
1723.67	40.0300408	35.3	7.33	369.32	12.53	0.00368	0.6	0	36.38	10.15	EI
1723.58	44.0033787	30.1	6.66	1818.36	19.09	0.00402	0.6	0	156.28	11.64	EI
1723.66	45.0135742	4.34	6.51	13629.09	44.85	0.0041	0.6	0	657.88	20.72	EI
1723.68	46.0198535	19.73	6.37	614.11	22.72	0.00419	0.6	0	39.53	15.53	EI
1723.42	47.0290932	43.99	6.24	85.52	9.97	0.00427	0.6	0	41.34	2.07	EI
1723.66	49.9972871	33.91	5.86	349.5	11.51	0.00453	0.6	0	11.59	30.14	EI
1723.61	51.0040305	6.09	5.75	4796.91	54.47	0.00461	0.6	0	239.48	20.03	EI
1723.44	55.004688	147.02	5.33	115.32	5.73	0.00495	0.6	0	35.43	3.26	EI
1723.72	56.0054639	21.82	5.24	317.59	17.58	0.00504	0.6	0	41.51	7.65	EI
1723.6	57.0132154	12.46	5.14	2309.07	25.63	0.00512	0.6	0	83.01	27.82	EI
1723.42	58.0181443	78.28	5.05	133.34	15.49	0.00521	0.6	0	46.19	2.89	EI
1723.51	59.0289287	6.16	4.97	5562.87	70.08	0.00529	0.6	0	280.5	19.83	EI
1723.66	60.0361232	17.99	4.88	1165.48	19.63	0.00538	0.6	0	22.39	52.06	EI
1723.5	63.0027764	28.33	4.65	1107.12	31.3	0.00563	0.6	0	251.1	4.41	EI
1723.59	64.0114486	4.35	4.58	15998.4	102.57	0.00572	0.6	0	611.42	26.17	EI
1723.66	65.0193229	1.46	4.51	125118.6	357.33	0.0058	0.6	0	7216.11	17.34	EI
1723.57	66.022807	10.44	4.44	2497.96	25.69	0.00589	0.6	0	80	31.22	EI
1723.66	68.9940519	3.03	4.25	29594.1	143.5	0.00614	0.6	0	1406.9	21.03	EI
1723.62	69.998084	22.8	4.13	243.15	12.3	0.00623	0.6	0	19.36	12.56	EI
1723.62	75.0036081	11.64	3.56	1036.64	21.01	0.00665	0.6	0	64.78	16	EI
1723.62	76.0093792	30.56	3.45	78.14	6.18	0.00674	0.6	0	12.51	6.24	EI
1723.64	77.0191766	10.04	3.35	3095.17	40.1	0.00682	0.6	0	153.07	20.22	EI
1723.69	78.0265234	29.69	3.25	406.53	16.51	0.00691	0.6	0	49.78	8.17	EI
1723.73	82.0019414	14.76	2.88	586.26	16.93	0.00725	0.6	0	30.05	19.51	EI
1723.78	83.0092543	11.52	2.79	1166.39	23.03	0.00733	0.6	0	60.54	19.27	EI
1723.32	88.0106962	25.84	2.38	280.07	13.29	0.00776	0.6	0	23.22	12.06	EI
1723.47	89.0188996	11.92	2.31	1800.21	23.19	0.00784	0.6	0	93.53	19.25	EI
1723.64	92.9929754	17.93	2.02	337.78	17.71	0.00818	0.6	0	33.87	9.97	EI
1723.61	95.0093216	18.4	1.96	504.34	14.98	0.00835	0.6	0	42.52	11.86	EI
1723.48	108.0173226	20.14	1.86	258.21	15.24	0.00946	0.6	0	25.49	10.13	EI
1723.45	109.0250451	14.94	1.86	963.57	24.54	0.00954	0.6	0	43.14	22.33	EI
1723.64	112.9996901	5.16	1.87	6435.64	74.61	0.00988	0.6	0	401.75	16.02	EI
1723.4	114.0033049	25.8	1.88	142.82	11.36	0.00997	0.6	0	32.39	4.41	EI
1723.51	127.0155084	16.75	1.59	228.16	11.71	0.01107	0.6	0	36.09	6.32	EI
1723.34	128.0228884	7.23	1.56	2995.07	35.95	0.01116	0.6	0	227.81	13.15	EI
1723.61	129.0307273	7.4	1.52	2447.15	26.93	0.01124	0.6	0	67.65	36.17	EI
1723.69	130.0349604	41.42	1.49	81.89	6.53	0.01133	0.6	0	19.73	4.15	EI
1723.57	131.9983524	13.74	1.54	1168.2	23.36	0.0115	0.6	0	26.33	44.37	EI
1723.66	133.0060118	2.19	1.62	38053.77	160.33	0.01158	0.6	0	2226.06	17.09	EI
1723.56	134.0094361	12.33	1.7	1112.76	23.32	0.01167	0.6	0	57	19.52	EI


==> 200224.0907.tank.5.frag.val_TCHFB.comp.1810.24_0.txt <==
Run file: 200224.0907.tank.5.frag.val_TCHFB
#############################################
Compound index: 0
Average retention time, seconds: 1810.24
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
C3F5Cl3+: 	43.83	0.0	True
C3F4Cl4+: 	41.81	0.0	True
C4F7Cl+: 	35.56	1.0	True
C4F6Cl2+: 	26.55	1.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
32.7543	1810.26	107796.90	100.0	84.963638	84.965110	26.0	17.3	CF2Cl+	0.5	107792.19	1.000	EI
9.6714	1810.27	31828.01	29.5	86.960804	86.962160	27.6	15.6	CF2[37Cl]+	0.5	31828.01	1.000	EI
8.8910	1810.32	29269.35	27.2	150.930698	150.932366	27.3	11.1	C2F3Cl2+	0.5	29259.74	1.000	EI
6.3359	1810.13	20859.93	19.4	146.960339	146.961917	28.4	10.7	C3F4Cl+	1.5	20850.96	1.000	EI
5.4969	1810.33	18089.75	16.8	152.927621	152.929416	30.8	11.7	C2F3Cl[37Cl]+	0.5	18089.75	1.000	EI
5.1006	1810.30	16787.73	15.6	68.993787	68.994661	28.4	12.7	CF3+	0.5	16785.85	1.000	EI
3.6909	1810.12	12147.54	11.3	92.993284	92.994661	29.9	14.8	C3F3+	2.5	12146.44	1.000	EI
3.0648	1809.89	10089.07	9.4	134.960317	134.961917	30.8	11.9	C2F4Cl+	0.5	10086.09	1.000	EI
3.0196	1810.46	9937.52	9.2	115.961962	115.963514	30.6	13.4	C2F3Cl+	1.0	9937.32	1.000	EI
1.8585	1810.14	6116.21	5.7	148.957357	148.958967	37.4	10.8	C3F4[37Cl]+	1.5	6116.21	1.000	EI
1.4150	1809.98	4657.33	4.3	181.928921	181.930769	41.4	10.2	C3F4Cl2+	1.0	4656.58	1.000	EI
1.1980	1810.10	3945.99	3.7	162.930727	162.932366	43.0	10.1	C3F3Cl2+	1.5	3942.50	0.999	EI
1.0769	1810.27	3544.15	3.3	30.998491	30.997855	43.9	-20.5	CF+	1.5	3544.13	1.000	EI
0.9804	1810.42	5251.39	4.9	136.957531	136.958967	37.9	10.5	C2F4[37Cl]+	0.5	3226.30	0.614	EI
0.9210	1810.50	3030.84	2.8	117.958776	117.960563	42.6	15.2	C2F3[37Cl]+	1.0	3030.84	1.000	EI
0.8894	1809.97	2927.07	2.7	183.925775	183.927819	48.6	11.1	C3F4Cl[37Cl]+	1.0	2927.07	1.000	EI
0.8579	1810.26	2826.59	2.6	108.963715	108.965110	45.9	12.8	C3F2Cl+	2.5	2823.33	0.999	EI
0.7747	1810.25	2549.39	2.4	73.995407	73.996258	53.2	11.5	C3F2+	3.0	2549.39	1.000	EI
0.7664	1810.11	2599.51	2.4	164.927227	164.929416	46.9	13.3	C3F3Cl[37Cl]+	1.5	2522.22	0.970	EI
0.7335	1809.72	2417.58	2.2	196.955971	196.958723	42.3	14.0	C4F6Cl+	1.5	2413.74	0.998	EI
0.7024	1810.32	2311.49	2.1	154.925089	154.926466	44.9	8.9	C2F3[37Cl]2+	0.5	2311.49	1.000	EI
0.6389	1810.10	2102.70	2.0	65.965965	65.966707	53.0	11.2	CFCl+	1.0	2102.69	1.000	EI
0.5916	1811.03	1947.00	1.8	130.989976	130.991467	40.5	11.4	C3F5+	1.5	1947.00	1.000	EI
0.5355	1810.41	1762.14	1.6	131.932670	131.933963	52.4	9.8	C2F2Cl2+	1.0	1762.14	1.000	EI
0.4852	1810.11	1596.73	1.5	178.900864	178.902816	51.3	10.9	C3F2Cl3+	1.5	1596.73	1.000	EI
0.4768	1810.20	1609.80	1.5	180.897870	180.899866	60.0	11.0	C3F2Cl2[37Cl]+	1.5	1569.07	0.975	EI
0.4156	1809.94	1367.65	1.3	161.987863	161.989870	55.8	12.4	C4F6+	2.0	1367.65	1.000	EI
0.3911	1810.43	1287.24	1.2	46.968669	46.968304	82.0	-7.8	CCl+	1.5	1287.23	1.000	EI
0.3769	1809.92	1240.29	1.2	111.991225	111.993064	63.1	16.4	C3F4+	2.0	1240.29	1.000	EI
0.3494	1810.00	1149.82	1.1	49.997216	49.996258	75.9	-19.2	CF2+	1.0	1149.81	1.000	EI
0.3446	1810.19	1179.93	1.1	133.929773	133.931013	53.6	9.3	C2F2Cl[37Cl]+	1.0	1133.96	0.961	EI
0.2826	1810.23	930.15	0.9	216.898588	216.899622	67.0	4.8	C3F4Cl3+	0.5	929.95	1.000	EI
0.2712	1809.94	1002.70	0.9	218.893534	218.896672	80.3	14.3	C3F4Cl2[37Cl]+	0.5	892.41	0.890	EI
0.2589	1810.21	852.02	0.8	85.967409	85.968465	72.5	12.3	[13C]F2Cl+	0.5	852.02	1.000	EI
0.2309	1810.25	759.93	0.7	110.960316	110.962160	66.2	16.6	C3F2[37Cl]+	2.5	759.93	1.000	EI
0.2143	1810.09	705.39	0.7	54.997956	54.997855	78.5	-1.8	C3F+	3.5	705.39	1.000	EI
0.2106	1810.43	693.08	0.6	77.965484	77.966707	68.2	15.7	C2FCl+	2.0	693.08	1.000	EI
0.2047	1810.27	673.56	0.6	34.968997	34.968304	80.6	-19.8	Cl+	0.5	673.55	1.000	EI
0.2044	1811.16	821.43	0.8	67.963170	67.963757	79.3	8.6	CF[37Cl]+	1.0	672.60	0.819	EI
0.1881	1810.21	618.87	0.6	61.996069	61.996258	69.4	3.0	C2F2+	2.0	618.87	1.000	EI
0.1746	1809.66	574.75	0.5	198.952431	198.955773	83.0	16.8	C4F6[37Cl]+	1.5	574.75	1.000	EI
0.1561	1809.75	513.58	0.5	96.964598	96.965110	82.9	5.3	C2F2Cl+	1.5	513.57	1.000	EI
0.1525	1810.33	645.73	0.6	182.898098	182.896916	94.2	-6.5	C3F2Cl[37Cl]2+	1.5	501.91	0.777	EI
0.1448	1810.35	476.53	0.4	81.936351	81.937157	66.4	9.8	CCl2+	1.0	476.52	1.000	EI
0.1407	1810.13	462.90	0.4	89.967192	89.966707	90.9	-5.4	C3FCl+	3.0	462.89	1.000	EI
0.1392	1810.04	458.13	0.4	147.962734	147.965272	102.1	17.2	C2[13C]F4Cl+	1.5	458.13	1.000	EI
0.1365	1810.16	449.37	0.4	80.993958	80.994661	83.2	8.7	C2F3+	1.5	449.37	1.000	EI
0.1247	1809.90	410.47	0.4	118.988037	118.991467	73.9	28.8	C2F5+	0.5	410.47	1.000	EI
0.1208	1809.68	397.63	0.4	142.990027	142.991467	83.4	10.1	C4F5+	2.5	397.63	1.000	EI
0.1135	1810.05	373.49	0.3	93.995794	93.998016	99.7	23.6	C2[13C]F3+	2.5	373.49	1.000	EI
0.1011	1810.01	332.61	0.3	151.933632	151.935721	128.0	13.7	C[13C]F3Cl2+	0.5	332.61	1.000	EI
0.0779	1810.64	256.23	0.2	48.965421	48.965354	106.5	-1.4	C[37Cl]+	1.5	256.23	1.000	EI
0.0730	1810.88	240.34	0.2	155.002307	154.926466	110.1	-489.3	C2F3[37Cl]2+	0.5	240.34	1.000	EI
0.0706	1810.19	232.49	0.2	153.930818	153.932771	90.0	12.7	C[13C]F3Cl[37Cl]+	0.5	232.49	1.000	EI
0.0684	1809.79	225.26	0.2	123.991647	123.993064	89.7	11.4	C4F4+	3.0	225.26	1.000	EI
0.0674	1810.39	221.74	0.2	185.922462	185.924869	95.6	12.9	C3F4[37Cl]2+	1.0	221.74	1.000	EI
0.0674	1810.50	221.68	0.2	79.962788	79.963757	116.1	12.1	C2F[37Cl]+	2.0	221.68	1.000	EI
0.0673	1809.61	269.34	0.2	197.900697	197.901219	95.9	2.6	C3F3Cl3+	1.0	221.51	0.822	EI
0.0646	1809.79	248.61	0.2	199.897471	199.898269	81.9	4.0	C3F3Cl2[37Cl]+	1.0	212.57	0.855	EI
0.0628	1809.36	206.54	0.2	135.961352	135.965272	138.4	28.8	C[13C]F4Cl+	0.5	206.54	1.000	EI
0.0551	1809.36	206.54	0.2	135.961352	135.928063	138.4	-244.8	C2F2[37Cl]2+	1.0	181.36	0.878	EI
0.0496	1810.08	163.18	0.2	87.964080	87.965515	123.9	16.3	[13C]F2[37Cl]+	0.5	163.18	1.000	EI
0.0493	1809.83	162.08	0.2	83.934044	83.934207	87.3	1.9	CCl[37Cl]+	1.0	162.08	1.000	EI
0.0491	1809.59	161.45	0.1	220.890854	220.893722	76.4	13.0	C3F4Cl[37Cl]2+	0.5	161.45	1.000	EI
0.0476	1810.33	645.73	0.6	182.898098	182.934124	94.2	197.0	C2[13C]F4Cl2+	1.0	156.49	0.242	EI
0.0329	1809.61	269.34	0.2	197.900697	197.962078	95.9	310.2	C3[13C]F6Cl+	1.5	108.16	0.402	EI
0.0319	1809.36	104.87	0.1	166.922383	166.926466	96.2	24.5	C3F3[37Cl]2+	1.5	104.87	1.000	EI


==> 200224.0907.tank.5.frag.val_TCHFB.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation	
1810.27	30.9984907	13.72	10.97	3544.15	67.49	0.00568	0.6	0	454.91	7.79	EI	-4.86894673229559E-005
1810.27	34.9689966	30.67	9.73	673.56	19.11	0.0061	0.6	0	180.62	3.73	EI	-0.0008865968
1810.43	46.9686694	31.23	7.24	1287.24	22.04	0.00735	0.6	0	257.18	5.01	EI	-0.0006670532
1810.64	48.9654205	41.41	6.95	256.23	9.38	0.00756	0.6	0	154.26	1.66	EI	-0.0007062025
1810	49.9972163	28.67	6.8	1149.82	21.86	0.00767	0.6	0	120.99	9.5	EI	-5.56770997668913E-005
1810.09	54.9979562	29.76	6.18	705.39	17.35	0.00819	0.6	0	187.81	3.76	EI	-3.7161380916964E-005
1810.21	61.9960694	25.88	5.49	618.87	14.82	0.00893	0.6	0	123.44	5.01	EI	-6.34007935992921E-005
1810.1	65.9659653	18.68	5.16	2102.7	22.12	0.00934	0.6	0	64.96	32.37	EI	-0.0005159433
1811.16	67.9631704	30.09	5	821.43	16.93	0.00955	0.6	0	179.1	4.59	EI	-0.0005419053
1810.3	68.9937873	5.42	4.93	16787.73	104.53	0.00966	0.6	0	1132.75	14.82	EI	-9.0047238209897E-005
1810.25	73.9954065	18.79	4.23	2549.39	23.62	0.01018	0.6	0	97.67	26.1	EI	-6.20781777852465E-005
1810.43	77.9654838	25.39	3.73	693.08	10.89	0.0106	0.6	0	77.07	8.99	EI	-0.0004427113
1810.5	79.9627877	45.34	3.5	221.68	6.2	0.0108	0.6	0	94.8	2.34	EI	-0.0004653702
1810.16	80.9939578	31.73	3.39	449.37	13.1	0.01091	0.6	0	89.14	5.04	EI	-7.46006265666894E-005
1810.35	81.9363506	24.59	3.28	476.53	9	0.01101	0.6	0	66.55	7.16	EI	-0.0007768152
1809.83	83.9340443	33.45	3.07	162.08	11.61	0.01122	0.6	0	93.65	1.73	EI	-0.0007858039
1810.26	84.9636382	2.79	2.97	107796.9	308.63	0.01133	0.6	0	4428.81	24.34	EI	-0.000427969
1810.21	85.9674087	27.21	2.87	852.02	15.72	0.01143	0.6	0	70.93	12.01	EI	-0.0003791123
1810.27	86.9608041	4.65	2.78	31828.01	109.78	0.01154	0.6	0	1478.95	21.52	EI	-0.0004507307
1810.08	87.9640803	48.54	2.68	163.18	7.53	0.01164	0.6	0	26.63	6.13	EI	-0.0004083451
1810.13	89.9671923	34.95	2.5	462.9	12.64	0.01185	0.6	0	47.84	9.67	EI	-0.0003646629
1810.12	92.9932835	6.54	2.24	12147.54	62.64	0.01217	0.6	0	619.56	19.61	EI	-7.22256462747228E-005
1810.05	93.9957944	38.59	2.07	373.49	8.58	0.01227	0.6	0	113.89	3.28	EI	-4.47424273272158E-005
1809.75	96.9645984	31.63	1.59	513.58	11.46	0.01258	0.6	0	63.7	8.06	EI	-0.0003650982
1810.26	108.963715	15.42	2.33	2826.59	24.35	0.01384	0.6	0	165.45	17.08	EI	-0.0003330008
1810.25	110.960316	24.53	2.57	759.93	14.1	0.01405	0.6	0	57.32	13.26	EI	-0.0003576414
1809.92	111.9912246	23.17	2.69	1240.29	17.93	0.01415	0.6	0	112.35	11.04	EI	-7.83579251976913E-005
1810.46	115.9619623	7.08	3.13	9937.52	80.63	0.01457	0.6	0	1269.51	7.83	EI	-0.0003280188
1810.5	117.9587759	13.78	3.34	3030.84	29.67	0.01478	0.6	0	339.35	8.93	EI	-0.0003494789
1809.9	118.9880366	27.81	3.45	410.47	13.27	0.01488	0.6	0	155.03	2.65	EI	-0.0001005429
1809.79	123.9916468	34.46	2.96	225.26	10.81	0.01541	0.6	0	50.43	4.47	EI	-6.73690544128006E-005
1811.03	130.9899762	12.72	2.33	1947	33.16	0.01614	0.6	0	240.77	8.09	EI	-7.65234126365085E-005
1810.41	131.9326702	18.4	2.37	1762.14	22.28	0.01624	0.6	0	241.3	7.3	EI	-0.0005103346
1810.19	133.929773	18.95	2.47	1179.93	18.94	0.01645	0.6	0	167.99	7.02	EI	-0.0005243569
1809.89	134.9603165	7.21	2.51	10089.07	73.83	0.01656	0.6	0	178.57	56.5	EI	-0.0002940383
1809.36	135.9613518	54.43	2.56	206.54	10.55	0.01666	0.6	0	120.81	1.71	EI	-0.0002842587
1810.42	136.9575312	11.37	2.6	5251.39	42.72	0.01676	0.6	0	549.75	9.55	EI	-0.0003100874
1809.68	142.9900272	31.81	2.85	397.63	12.17	0.01739	0.6	0	105.2	3.78	EI	-6.97447241272649E-005
1810.13	146.9603392	5.39	2.63	20859.93	74.92	0.01781	0.6	0	966.69	21.58	EI	-0.0002698742
1810.04	147.9627337	39.59	2.57	458.13	12.28	0.01791	0.6	0	120.72	3.79	EI	-0.0002518627
1810.14	148.9573574	11.12	2.52	6116.21	32.37	0.01802	0.6	0	174.03	35.14	EI	-0.0002862739
1810.32	150.9306978	4.35	2.42	29269.35	107.46	0.01823	0.6	0	1675.77	17.47	EI	-0.0004591657
1810.01	151.9336325	50.23	2.37	332.61	15.36	0.01833	0.6	0	31.56	10.54	EI	-0.000436819
1810.33	152.927621	7.2	2.32	18089.75	76.98	0.01843	0.6	0	776.6	23.29	EI	-0.0004732893
1810.19	153.9308183	34.58	2.27	232.49	9.46	0.01854	0.6	0	19.87	11.7	EI	-0.0004494337
1810.32	154.9250893	14.9	2.22	2311.49	19.03	0.01864	0.6	0	382.49	6.04	EI	-0.0004835285
1810.88	155.0023068	42.9	2.22	240.34	14.18	0.01865	0.6	0	67.03	3.59	EI	1.48823591573394E-005
1809.94	161.9878627	19.95	1.89	1367.65	19.45	0.01938	0.6	0	72.44	18.88	EI	-7.49272186057816E-005
1810.1	162.9307267	14	1.85	3945.99	30.96	0.01948	0.6	0	458.55	8.61	EI	-0.0004251703
1810.11	164.9272274	15.85	1.76	2599.51	26.19	0.01969	0.6	0	304.77	8.53	EI	-0.0004412407
1809.36	166.9223831	37.15	1.68	104.87	11.71	0.0199	0.6	0	62.75	1.67	EI	-0.000464988
1810.11	178.9008638	17.91	2.19	1596.73	18.5	0.02115	0.6	0	270.18	5.91	EI	-0.0005541404
1810.2	180.8978695	21.82	2.3	1609.8	22.81	0.02136	0.6	0	220.24	7.31	EI	-0.0005645755
1809.98	181.9289206	13.21	2.36	4657.33	27.91	0.02147	0.6	0	185.92	25.05	EI	-0.0003906987
1810.33	182.8980982	36.33	2.42	645.73	16.77	0.02157	0.6	0	170.09	3.8	EI	-0.0005571507
1809.97	183.925775	16.65	2.47	2927.07	22.37	0.02168	0.6	0	72.58	40.33	EI	-0.0004035595
1810.39	185.9224625	36.92	2.58	221.74	9.22	0.02188	0.6	0	75.49	2.94	EI	-0.0004170421
1809.72	196.9559705	13.67	2.95	2417.58	25.1	0.02304	0.6	0	150.67	16.05	EI	-0.00022355
1809.61	197.900697	37.02	2.95	269.34	12.77	0.02314	0.6	0	77.45	3.48	EI	-0.000501782
1809.66	198.9524314	31.67	2.95	574.75	14.9	0.02325	0.6	0	33.76	17.02	EI	-0.0002390953
1809.79	199.897471	31.21	2.95	248.61	12.36	0.02335	0.6	0	34.18	7.27	EI	-0.0005129079
1810.23	216.8985884	24.87	2.99	930.15	21.3	0.02512	0.6	0	178.89	5.2	EI	-0.0004675531
1809.94	218.8935336	30.54	2.99	1002.7	24.25	0.02533	0.6	0	119.81	8.37	EI	-0.0004863844
1809.59	220.890854	28.89	2.99	161.45	8.17	0.02554	0.6	0	25.27	6.39	EI	-0.0004941173


==> 200224.0907.tank.5.frag.val_hexachlorobutadiene.comp.2630.69_0.txt <==
Run file: 200224.0907.tank.5.frag.val_hexachlorobutadiene
#############################################
Compound index: 0
Average retention time, seconds: 2630.69
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
C4Cl6+: 	49.94	2.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
15.6347	2631.12	17011.23	100.0	224.839526	224.840765	40.2	5.5	C4Cl4[37Cl]+	2.5	15942.86	0.937	EI
10.0023	2630.95	10413.24	61.2	226.836724	226.837815	46.8	4.8	C4Cl3[37Cl]2+	2.5	10199.47	0.979	EI
9.7755	2630.88	9994.78	58.8	222.841931	222.843715	46.7	8.0	C4Cl5+	2.5	9968.15	0.997	EI
6.2940	2630.87	6760.60	39.7	189.870661	189.871912	52.1	6.6	C4Cl3[37Cl]+	3.0	6418.01	0.949	EI
5.3782	2630.50	5484.45	32.2	117.936397	117.937157	55.2	6.4	C4Cl2+	4.0	5484.17	1.000	EI
4.9191	2630.39	5017.20	29.5	187.874225	187.874862	60.3	3.4	C4Cl4+	3.0	5016.02	1.000	EI
4.0032	2630.34	4816.85	28.3	259.807280	259.809618	58.9	9.0	C4Cl5[37Cl]+	2.0	4082.06	0.847	EI
3.7333	2630.73	3811.66	22.4	140.905117	140.906010	61.4	6.3	C3Cl3+	2.5	3806.85	0.999	EI
3.4815	2630.69	3550.12	20.9	142.901605	142.903059	63.9	10.2	C3Cl2[37Cl]+	2.5	3550.12	1.000	EI
3.2013	2630.47	3724.45	21.9	261.804748	261.806667	64.3	7.3	C4Cl4[37Cl]2+	2.0	3264.38	0.876	EI
3.1656	2630.57	3228.02	19.0	119.933460	119.934207	75.2	6.2	C4Cl[37Cl]+	4.0	3228.02	1.000	EI
2.7601	2629.97	2814.46	16.5	191.868339	191.868962	78.2	3.2	C4Cl2[37Cl]2+	3.0	2814.46	1.000	EI
2.7116	2630.50	2772.82	16.3	82.967382	82.968304	72.8	11.1	C4Cl+	4.5	2765.08	0.997	EI
2.6272	2630.58	2678.98	15.7	228.833697	228.834865	75.3	5.1	C4Cl2[37Cl]3+	2.5	2678.98	1.000	EI
2.5272	2630.42	2577.03	15.1	46.968317	46.968304	86.0	-0.3	CCl+	1.5	2577.02	1.000	EI
2.0858	2630.04	2128.32	12.5	257.810684	257.812568	71.9	7.3	C4Cl6+	2.0	2126.90	0.999	EI
2.0132	2630.41	2057.34	12.1	152.905397	152.906010	76.6	4.0	C4Cl3+	3.5	2052.87	0.998	EI
1.9319	2631.23	2103.31	12.4	154.902744	154.903059	85.4	2.0	C4Cl2[37Cl]+	3.5	1969.99	0.937	EI
1.6919	2630.84	1725.32	10.1	93.936188	93.937157	86.4	10.3	C2Cl2+	2.0	1725.28	1.000	EI
1.3359	2630.09	1362.25	8.0	70.967861	70.968304	99.0	6.2	C3Cl+	3.5	1362.24	1.000	EI
1.1254	2630.05	1147.61	6.7	263.801412	263.803717	78.0	8.7	C4Cl3[37Cl]3+	2.0	1147.61	1.000	EI
1.0541	2630.12	1074.90	6.3	105.936489	105.937157	109.5	6.3	C3Cl2+	3.0	1074.87	1.000	EI
0.9081	2629.22	925.99	5.4	95.932985	95.934207	103.6	12.7	C2Cl[37Cl]+	2.0	925.99	1.000	EI
0.8924	2631.87	910.01	5.3	34.968271	34.968304	116.3	1.0	Cl+	0.5	910.00	1.000	EI
0.8518	2630.43	868.63	5.1	144.899659	144.900109	100.2	3.1	C3Cl[37Cl]2+	2.5	868.63	1.000	EI
0.6961	2629.36	709.85	4.2	84.964800	84.965354	110.5	6.5	C4[37Cl]+	4.5	709.85	1.000	EI
0.61	2629.69	619.53	3.6	94.934430	0.0	44.7	0.0	unidentified	0.0	619.53	1.000	EI
0.5521	2629.88	562.96	3.3	48.965160	48.965354	142.2	4.0	C[37Cl]+	1.5	562.96	1.000	EI
0.4185	2630.42	426.71	2.5	107.933706	107.934207	126.9	4.6	C3Cl[37Cl]+	3.0	426.71	1.000	EI
0.2787	2630.20	419.26	2.5	81.936915	81.937157	156.9	3.0	CCl2+	1.0	284.18	0.678	EI
0.2674	2632.07	272.94	1.6	35.999944	35.999451	156.0	-13.7	C3+	4.0	272.64	0.999	EI


==> 200224.0907.tank.5.frag.val_hexachlorobutadiene.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
2631.87	34.9682705	45.27	10.64	910.01	11.34	0.00556	0.6	0	357.03	2.55	EI
2632.07	35.9999441	61.57	10.25	272.94	10.27	0.00567	0.6	0	135.04	2.02	EI
2630.42	46.9683167	32.92	6.3	2577.03	14.34	0.00685	0.6	0	365.9	7.04	EI
2629.88	48.9651603	56.01	6.27	562.96	8.76	0.00706	0.6	0	183.42	3.07	EI
2630.09	70.9678614	38.31	5.93	1362.25	12	0.00943	0.6	0	193.96	7.02	EI
2630.2	81.936915	61.97	5.39	419.26	7.85	0.01061	0.6	0	160.55	2.61	EI
2630.5	82.9673816	27.33	5.35	2772.82	15.13	0.01072	0.6	0	394.38	7.03	EI
2629.36	84.9647997	43.05	5.27	709.85	8.48	0.01094	0.6	0	167.98	4.23	EI
2630.84	93.9361875	33.08	4.69	1725.32	11.62	0.0119	0.6	0	222.14	7.77	EI
2629.69	94.9344298	44.7	4.39	619.53	8.36	0.01201	0.6	0	255.08	2.43	EI
2629.22	95.9329849	40.21	4.1	925.99	9.98	0.01212	0.6	0	181.21	5.11	EI
2630.12	105.9364886	42.64	3.28	1074.9	10.88	0.01319	0.6	0	235.9	4.56	EI
2630.42	107.9337055	49.76	3.38	426.71	7.69	0.01341	0.6	0	214.9	1.99	EI
2630.5	117.9363967	19.67	3.81	5484.45	21.1	0.01448	0.6	0	780.98	7.02	EI
2630.57	119.9334599	28.37	3.68	3228.02	15.41	0.0147	0.6	0	514.56	6.27	EI
2630.73	140.9051166	22.44	2.65	3811.66	16.07	0.01695	0.6	0	606.31	6.29	EI
2630.69	142.9016048	23.51	2.79	3550.12	16.44	0.01717	0.6	0	616.03	5.76	EI
2630.43	144.8996594	38.81	2.74	868.63	8.53	0.01738	0.6	0	269.07	3.23	EI
2630.41	152.9053975	28.97	2.51	2057.34	13.02	0.01824	0.6	0	251.62	8.18	EI
2631.23	154.9027435	32.68	2.46	2103.31	12.88	0.01846	0.6	0	271.3	7.75	EI
2630.39	187.8742254	21.97	3.7	5017.2	23.79	0.022	0.6	0	725.83	6.91	EI
2630.87	189.8706606	18.3	3.85	6760.6	21.27	0.02222	0.6	0	926.45	7.3	EI
2629.97	191.8683395	29.65	4	2814.46	18.44	0.02243	0.6	0	369.28	7.62	EI
2630.88	222.8419311	15.79	3.34	9994.78	25.9	0.02576	0.6	0	1371.13	7.29	EI
2631.12	224.8395256	12.61	3.3	17011.23	39.13	0.02598	0.6	0	2291.02	7.43	EI
2630.95	226.8367236	15.82	3.25	10413.24	27.53	0.02619	0.6	0	1471.22	7.08	EI
2630.58	228.8336968	28.43	3.21	2678.98	16.6	0.02641	0.6	0	440.64	6.08	EI
2630.04	257.8106845	26.97	4.77	2128.32	15.93	0.02952	0.6	0	438.44	4.85	EI
2630.34	259.80728	21.32	5.15	4816.85	21.81	0.02974	0.6	0	758.58	6.35	EI
2630.47	261.8047481	23.68	5.54	3724.45	17.95	0.02995	0.6	0	626.59	5.94	EI
2630.05	263.8014124	29.54	5.91	1147.61	11.39	0.03017	0.6	0	281.43	4.08	EI


==> 200602.1550.std.7.frag.train_C2Cl4.comp.1856.84_0.txt <==
Run file: 200602.1550.std.7.frag.train_C2Cl4
#############################################
Compound index: 0
Average retention time, seconds: 1856.84
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
C2Cl4+: 	71.99	1.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
20.0404	1856.83	32833.95	100.0	165.871999	165.871912	27.6	-0.5	C2Cl3[37Cl]+	1.0	32734.32	0.997	EI
15.6627	1856.80	25587.08	77.9	163.874689	163.874862	28.6	1.1	C2Cl4+	1.0	25583.61	1.000	EI
14.3653	1856.82	23468.38	71.5	128.905699	128.906010	28.4	2.4	C2Cl3+	1.5	23464.54	1.000	EI
13.7854	1856.83	23104.04	70.4	130.902841	130.903059	28.7	1.7	C2Cl2[37Cl]+	1.5	22517.22	0.975	EI
9.6157	1856.85	15847.47	48.3	167.868741	167.868962	30.3	1.3	C2Cl2[37Cl]2+	1.0	15706.38	0.991	EI
5.7457	1856.79	9385.23	28.6	93.936376	93.937157	31.4	8.3	C2Cl2+	2.0	9385.04	1.000	EI
4.4045	1856.86	7194.30	21.9	132.899810	132.900109	36.2	2.3	C2Cl[37Cl]2+	1.5	7194.30	1.000	EI
3.6758	1856.82	6307.60	19.2	95.933686	95.934207	33.7	5.4	C2Cl[37Cl]+	2.0	6004.09	0.952	EI
2.5719	1857.04	4200.97	12.8	46.968330	46.968304	48.1	-0.6	CCl+	1.5	4200.96	1.000	EI
1.9943	1856.85	3257.52	9.9	169.865735	169.866012	42.8	1.6	C2Cl[37Cl]3+	1.0	3257.52	1.000	EI
1.8885	1856.83	3084.74	9.4	58.967995	58.968304	43.4	5.2	C2Cl+	2.5	3084.73	1.000	EI
1.2227	1857.60	1997.25	6.1	34.968507	34.968304	38.8	-5.8	Cl+	0.5	1997.24	1.000	EI
1.1805	1856.73	1928.23	5.9	81.936877	81.937157	80.7	3.4	CCl2+	1.0	1928.20	1.000	EI
0.6900	1856.90	1127.06	3.4	83.933418	83.934207	60.1	9.4	CCl[37Cl]+	1.0	1127.06	1.000	EI
0.3855	1856.79	629.65	1.9	134.896861	134.897159	64.5	2.2	C2[37Cl]3+	1.5	629.65	1.000	EI
0.3006	1856.73	490.97	1.5	166.874284	166.875267	74.8	5.9	C[13C]Cl3[37Cl]+	1.0	490.97	1.000	EI
0.2614	1856.83	426.99	1.3	129.908697	129.909364	78.7	5.1	C[13C]Cl3+	1.5	426.99	1.000	EI
0.2608	1856.66	426.02	1.3	131.906081	131.906414	95.4	2.5	C[13C]Cl2[37Cl]+	1.5	426.02	1.000	EI
0.2372	1856.94	387.46	1.2	164.879235	164.878217	97.4	-6.2	C[13C]Cl4+	1.0	387.46	1.000	EI
0.23	1856.80	378.96	1.2	82.937249	0.0	55.8	0.0	unidentified	0.0	378.96	1.000	EI
0.1946	1856.54	317.87	1.0	168.870539	168.872317	82.2	10.5	C[13C]Cl2[37Cl]2+	1.0	317.87	1.000	EI
0.1287	1856.99	270.50	0.8	94.939752	94.940512	133.2	8.0	C[13C]Cl2+	2.0	210.26	0.777	EI
0.1255	1857.04	204.92	0.6	171.860866	171.863062	91.4	12.8	C2[37Cl]4+	1.0	204.92	1.000	EI
0.0872	1857.45	142.48	0.4	85.931772	85.931257	194.4	-6.0	C[37Cl]2+	1.0	142.48	1.000	EI
0.0847	1857.36	138.40	0.4	116.905242	116.906010	105.8	6.6	CCl3+	0.5	138.39	1.000	EI
0.0813	1856.89	203.37	0.6	118.904619	118.903059	137.1	-13.1	CCl2[37Cl]+	0.5	132.81	0.653	EI


==> 200602.1550.std.7.frag.train_C2Cl4.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1857.6	34.9685074	11.86	6.22	1997.25	45.03	0.00452	0.6	0	517.93	3.86	EI
1857.04	46.9683303	16.42	3.12	4200.97	60.81	0.0057	0.6	0	274.36	15.31	EI
1856.83	58.9679954	14.18	3.67	3084.74	40.71	0.00688	0.6	0	124.77	24.72	EI
1856.73	81.9368773	30.69	3.76	1928.23	30.96	0.00914	0.6	0	88.98	21.67	EI
1856.8	82.9372493	55.8	3.75	378.96	19.08	0.00923	0.6	0	71.31	5.31	EI
1856.9	83.9334183	21.86	3.73	1127.06	24.87	0.00933	0.6	0	58.76	19.18	EI
1857.45	85.931772	77.12	3.71	142.48	7.93	0.00953	0.6	0	23.76	6	EI
1856.79	93.9363764	7.59	3.65	9385.23	67.51	0.01031	0.6	0	489.17	19.19	EI
1856.99	94.9397519	52.34	3.69	270.5	14.57	0.01041	0.6	0	43.47	6.22	EI
1856.82	95.9336856	9.02	3.73	6307.6	66.55	0.01051	0.6	0	234.23	26.93	EI
1857.36	116.9052415	41.13	2.89	138.4	11.31	0.01257	0.6	0	20.18	6.86	EI
1856.89	118.9046186	53.94	2.79	203.37	12.62	0.01277	0.6	0	68.7	2.96	EI
1856.82	128.905699	5.43	2.51	23468.38	148.2	0.01375	0.6	0	1152.85	20.36	EI
1856.83	129.9086967	29.87	2.49	426.99	13.05	0.01385	0.6	0	39.36	10.85	EI
1856.83	130.9028412	5.64	2.46	23104.04	135.07	0.01394	0.6	0	1259.82	18.34	EI
1856.66	131.9060807	36.84	2.31	426.02	16.4	0.01404	0.6	0	43.77	9.73	EI
1856.86	132.8998101	10.45	2.14	7194.3	78.03	0.01414	0.6	0	343.53	20.94	EI
1856.79	134.8968606	23.8	1.82	629.65	21.63	0.01434	0.6	0	67.96	9.26	EI
1856.8	163.8746888	5.58	1.35	25587.08	148.94	0.01718	0.6	0	1398.29	18.3	EI
1856.94	164.8792346	37.64	1.39	387.46	15.84	0.01728	0.6	0	51.2	7.57	EI
1856.83	165.8719988	4.67	1.42	32833.95	167.01	0.01738	0.6	0	1805.82	18.18	EI
1856.73	166.8742839	28.2	1.45	490.97	21.43	0.01748	0.6	0	74.2	6.62	EI
1856.85	167.8687415	6.87	1.48	15847.47	107.67	0.01757	0.6	0	699.95	22.64	EI
1856.54	168.8705388	31.32	1.51	317.87	20.94	0.01767	0.6	0	57.86	5.49	EI
1856.85	169.865735	13.91	1.52	3257.52	38.61	0.01777	0.6	0	121.78	26.75	EI
1857.04	171.8608662	35.17	1.56	204.92	14.49	0.01797	0.6	0	53.13	3.86	EI


==> 200602.1550.std.7.frag.train_C2H6.comp.1275.56_0.txt <==
Run file: 200602.1550.std.7.frag.train_C2H6
#############################################
Compound index: 0
Average retention time, seconds: 1275.56
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H6C2+: 	50.50	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
50.3749	1275.54	799697.83	100.0	28.030331	28.030752	29.2	15.0	H4C2+	1.0	799697.83	1.000	EI
16.7523	1275.58	266008.67	33.3	30.045892	30.046402	25.4	17.0	H6C2+	0.0	265940.75	1.000	EI
13.4197	1275.58	213036.96	26.6	27.022334	27.022927	25.4	21.9	H3C2+	1.5	213036.96	1.000	EI
5.8125	1275.61	92527.35	11.6	26.014517	26.015101	25.8	22.5	H2C2+	2.0	92273.16	0.997	EI
1.1338	1275.58	209165.62	26.2	29.037805	29.034106	25.9	-127.4	H4C[13C]+	1.0	17998.55	0.086	EI
0.3753	1275.60	7055.63	0.9	31.049412	31.049756	36.4	11.1	H6C[13C]+	0.0	5958.19	0.844	EI
0.3191	1275.54	799697.83	100.0	28.030331	28.026281	29.2	-144.5	H3C[13C]+	1.5	5065.09	0.006	EI
0.1302	1275.58	213036.96	26.6	27.022334	27.018456	25.4	-143.5	H2C[13C]+	2.0	2067.31	0.010	EI
0.0315	1275.58	209165.62	26.2	29.037805	29.037028	25.9	-26.7	H3[2H]C2+	1.0	500.54	0.002	EI
0.0157	1275.60	7055.63	0.9	31.049412	31.052678	36.4	105.2	H5[2H]C2+	0.0	248.54	0.035	EI
0.0067	1275.54	799697.83	100.0	28.030331	28.029203	29.2	-40.2	H2[2H]C2+	1.5	105.64	0.000	EI
0.0064	1275.58	266008.67	33.3	30.045892	30.037461	25.4	-280.6	H4[13C]2+	1.0	100.81	0.000	EI


==> 200602.1550.std.7.frag.train_C2H6.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1275.54	28.0303309	6.06	2.52	799697.83	3280.18	0.00384	0.6	0	46392.7	17.24	EI
1275.58	29.0378048	2.77	3	209165.62	1731.34	0.00394	0.6	0	1390.02	150.48	EI
1275.58	30.0458923	1.88	3.45	266008.67	2236.14	0.00404	0.6	0	1196.19	222.38	EI
1275.58	27.0223337	1.7	2.6	213036.96	1938.26	0.00374	0.6	0	1099.22	193.81	EI
1275.6	31.0494122	10.58	3.87	7055.63	122.06	0.00414	0.6	0	237.83	29.67	EI
1275.61	26.014517	2.59	2.7	92527.35	630.27	0.00364	0.6	0	1869.52	49.49	EI


==> 200602.1550.std.7.frag.train_C2HCl3.comp.1745.06_0.txt <==
Run file: 200602.1550.std.7.frag.train_C2HCl3
#############################################
Compound index: 0
Average retention time, seconds: 1745.06
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
HC2Cl3+: 	40.85	1.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
22.1943	1745.08	8659.56	100.0	129.913142	129.913835	32.4	5.3	HC2Cl3+	1.0	8659.02	1.000	EI
21.2982	1745.03	8495.86	98.1	131.909991	131.910884	31.9	6.8	HC2Cl2[37Cl]+	1.0	8309.43	0.978	EI
19.6603	1745.04	7670.90	88.6	94.943849	94.944982	29.7	11.9	HC2Cl2+	1.5	7670.40	1.000	EI
12.5777	1745.14	4980.44	57.5	96.941034	96.942032	40.3	10.3	HC2Cl[37Cl]+	1.5	4907.15	0.985	EI
6.6086	1745.04	2578.32	29.8	133.906805	133.907934	42.0	8.4	HC2Cl[37Cl]2+	1.0	2578.32	1.000	EI
6.2219	1745.07	2427.45	28.0	59.975181	59.976129	50.8	15.8	HC2Cl+	2.0	2427.44	1.000	EI
1.8416	1745.05	718.49	8.3	98.938306	98.939082	67.1	7.8	HC2[37Cl]2+	1.5	718.49	1.000	EI
1.7259	1745.08	673.36	7.8	61.972399	61.973179	68.3	12.6	HC2[37Cl]+	2.0	673.36	1.000	EI
1.4808	1745.03	579.84	6.7	93.936969	93.937157	67.0	2.0	C2Cl2+	2.0	577.74	0.996	EI
1.1705	1745.16	456.65	5.3	46.968285	46.968304	95.2	0.4	CCl+	1.5	456.65	1.000	EI
0.9474	1745.01	511.63	5.9	95.936734	95.934207	92.8	-26.3	C2Cl[37Cl]+	2.0	369.61	0.722	EI
0.8834	1744.92	344.72	4.0	58.967558	58.968304	95.5	12.6	C2Cl+	2.5	344.67	1.000	EI
0.4405	1745.01	511.63	5.9	95.936734	95.948337	92.8	120.9	HC[13C]Cl2+	1.5	171.85	0.336	EI
0.3643	1745.31	142.14	1.6	135.905571	135.904984	105.8	-4.3	HC2[37Cl]3+	1.0	142.14	1.000	EI
0.3556	1744.94	138.72	1.6	48.965728	48.965354	257.4	-7.6	C[37Cl]+	1.5	138.72	1.000	EI
0.2826	1744.91	128.38	1.5	60.968973	60.965354	242.8	-59.4	C2[37Cl]+	2.5	110.25	0.859	EI
0.2818	1744.71	152.95	1.8	97.938727	97.945387	152.2	68.0	HC[13C]Cl[37Cl]+	1.5	109.94	0.719	EI
0.2635	1745.31	102.80	1.2	81.935593	81.937157	114.3	19.1	CCl2+	1.0	102.80	1.000	EI
0.19	1744.64	74.95	0.9	65.956164	0.0	37.7	0.0	unidentified	0.0	74.95	1.000	EI
0.1686	1745.35	67.10	0.8	83.934846	83.934207	152.8	-7.6	CCl[37Cl]+	1.0	65.77	0.980	EI
0.1538	1744.97	60.00	0.7	132.910567	132.914239	116.4	27.6	HC[13C]Cl2[37Cl]+	1.0	60.00	1.000	EI
0.1515	1744.71	152.95	1.8	97.938727	97.931257	152.2	-76.3	C2[37Cl]2+	2.0	59.11	0.386	EI
0.1394	1744.91	128.38	1.5	60.968973	60.979484	242.8	172.4	HC[13C]Cl+	2.0	54.38	0.424	EI
0.13	1745.09	50.40	0.6	64.958414	0.0	76.5	0.0	unidentified	0.0	50.40	1.000	EI


==> 200602.1550.std.7.frag.train_C2HCl3.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1745.16	46.9682845	36.75	3.12	456.65	19.83	0.0057	0.6	0	48.99	9.32	EI
1744.94	48.9657283	102.46	3.23	138.72	11.08	0.0059	0.6	0	24.07	5.76	EI
1744.92	58.9675583	36.86	3.67	344.72	13.72	0.00688	0.6	0	21.29	16.19	EI
1745.07	59.9751812	17.69	3.7	2427.45	43.63	0.00698	0.6	0	94.35	25.73	EI
1744.91	60.9689734	96.62	3.74	128.38	13.31	0.00708	0.6	0	20.54	6.25	EI
1745.08	61.972399	25.41	3.77	673.36	22.63	0.00717	0.6	0	74.64	9.02	EI
1745.09	64.9584139	76.47	3.87	50.4	9.47	0.00747	0.6	0	24.84	2.03	EI
1744.64	65.9561641	37.75	3.9	74.95	12.01	0.00757	0.6	0	49.4	1.52	EI
1745.31	81.9355932	44.62	3.76	102.8	16.58	0.00914	0.6	0	31.96	3.22	EI
1745.35	83.9348462	60.28	3.73	67.1	10.61	0.00933	0.6	0	34.91	1.92	EI
1745.03	93.9369685	24.86	3.65	579.84	16.07	0.01031	0.6	0	39.18	14.8	EI
1745.04	94.9438494	6.45	3.69	7670.9	91.49	0.01041	0.6	0	315.37	24.32	EI
1745.01	95.9367342	35.73	3.73	511.63	22.07	0.01051	0.6	0	49.32	10.37	EI
1745.14	96.941034	12.62	3.76	4980.44	44.15	0.01061	0.6	0	184.5	26.99	EI
1744.71	97.9387275	60.06	3.79	152.95	10.5	0.01071	0.6	0	36.2	4.23	EI
1745.05	98.9383059	24.92	3.83	718.49	20.29	0.01081	0.6	0	49.18	14.61	EI
1745.08	129.9131417	8.24	2.49	8659.56	79.09	0.01385	0.6	0	336.49	25.73	EI
1745.03	131.9099911	7.9	2.31	8495.86	76.38	0.01404	0.6	0	373.88	22.72	EI
1744.97	132.9105669	45.48	2.14	60	14.35	0.01414	0.6	0	35.46	1.69	EI
1745.04	133.9068051	13.49	1.98	2578.32	46.79	0.01424	0.6	0	116.95	22.05	EI
1745.31	135.9055706	41.11	1.66	142.14	14.71	0.01444	0.6	0	33.87	4.2	EI


==> 200602.1550.std.7.frag.train_C3H8.comp.1383.66_0.txt <==
Run file: 200602.1550.std.7.frag.train_C3H8
#############################################
Compound index: 0
Average retention time, seconds: 1383.66
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H8C3+: 	66.57	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
22.4745	1383.66	682104.72	100.0	29.038185	29.038577	25.2	13.5	H5C2+	0.5	675705.58	0.991	EI
16.2615	1383.67	488974.28	71.7	43.053620	43.054227	25.2	14.1	H7C3+	0.5	488907.42	1.000	EI
15.7510	1383.66	489082.61	71.7	44.061309	44.062052	25.1	16.9	H8C3+	0.0	473558.96	0.968	EI
11.0176	1383.66	331320.63	48.6	28.030265	28.030752	25.5	17.4	H4C2+	1.0	331248.23	1.000	EI
9.5108	1383.66	287274.65	42.1	39.022356	39.022927	25.4	14.6	H3C3+	2.5	285947.32	0.995	EI
8.4100	1383.66	252851.20	37.1	41.037973	41.038577	25.3	14.7	H5C3+	1.5	252851.20	1.000	EI
5.7358	1383.66	172450.14	25.3	27.022405	27.022927	25.5	19.3	H3C2+	1.5	172450.14	1.000	EI
2.5263	1383.67	75981.18	11.1	38.014523	38.015101	25.7	15.2	H2C3+	3.0	75954.12	1.000	EI
1.4360	1383.67	43174.23	6.3	37.006750	37.007276	25.8	14.2	HC3+	3.5	43174.23	1.000	EI
0.7204	1383.66	21739.78	3.2	26.014530	26.015101	27.3	22.0	H2C2+	2.0	21658.06	0.996	EI
0.5465	1383.66	489082.61	71.7	44.061309	44.057581	25.1	-84.6	H7C2[13C]+	0.5	16430.36	0.034	EI
0.5273	1383.61	15853.04	2.3	45.064577	45.065407	27.0	18.4	H8C2[13C]+	0.0	15853.04	1.000	EI
0.5035	1383.63	16962.79	2.5	30.041633	30.041931	28.3	9.9	H5C[13C]+	0.5	15138.64	0.892	EI
0.3196	1383.66	40745.55	6.0	40.029197	40.026281	26.9	-72.8	H3C2[13C]+	2.5	9609.63	0.236	EI
0.2852	1383.66	82464.96	12.1	42.045305	42.041931	25.7	-80.2	H5C2[13C]+	1.5	8574.15	0.104	EI
0.2468	1383.66	682104.72	100.0	29.038185	29.034106	25.2	-140.5	H4C[13C]+	1.0	7421.35	0.011	EI
0.1766	1383.70	5359.81	0.8	35.998911	35.999451	34.4	15.0	C3+	4.0	5308.18	0.990	EI
0.1328	1383.66	331320.63	48.6	28.030265	28.026281	25.5	-142.1	H3C[13C]+	1.5	3991.36	0.012	EI
0.0849	1383.66	287274.65	42.1	39.022356	39.018456	25.4	-99.9	H2C2[13C]+	3.0	2552.54	0.009	EI
0.0505	1383.67	75981.18	11.1	38.014523	38.010631	25.7	-102.4	HC2[13C]+	3.5	1519.35	0.020	EI
0.0196	1383.61	15853.04	2.3	45.064577	45.068328	27.0	83.2	H7[2H]C3+	0.0	590.11	0.037	EI
0.0177	1383.66	489082.61	71.7	44.061309	44.060503	25.1	-18.3	H6[2H]C3+	0.5	533.08	0.001	EI
0.0175	1383.63	16962.79	2.5	30.041633	30.044853	28.3	107.2	H4[2H]C2+	0.5	526.25	0.031	EI
0.0161	1383.66	172450.14	25.3	27.022405	27.018456	25.5	-146.1	H2C[13C]+	2.0	485.23	0.003	EI
0.0069	1383.66	682104.72	100.0	29.038185	29.037028	25.2	-39.8	H3[2H]C2+	1.0	206.39	0.000	EI
0.0066	1383.66	82464.96	12.1	42.045305	42.044853	25.7	-10.8	H4[2H]C3+	1.5	198.70	0.002	EI
0.0061	1383.61	15853.04	2.3	45.064577	45.060936	27.0	-80.8	H7C[13C]2+	0.5	184.05	0.012	EI
0.0059	1383.67	43174.23	6.3	37.006750	37.002806	25.8	-106.6	C2[13C]+	4.0	178.39	0.004	EI
0.0045	1383.68	136.60	0.0	46.067821	46.068761	117.8	20.4	H8C[13C]2+	0.0	136.60	1.000	EI
0.0044	1383.66	40745.55	6.0	40.029197	40.029203	26.9	0.2	H2[2H]C3+	2.5	133.62	0.003	EI
0.0036	1383.66	252851.20	37.1	41.037973	41.029636	25.3	-203.1	H3C[13C]2+	2.5	107.65	0.000	EI
0.0032	1383.67	488974.28	71.7	43.053620	43.045286	25.2	-193.6	H5C[13C]2+	1.5	96.05	0.000	EI
0.0028	1383.66	331320.63	48.6	28.030265	28.029203	25.5	-37.9	H2[2H]C2+	1.5	83.25	0.000	EI
0.0021	1383.68	62.54	0.0	31.045194	31.045286	132.4	3.0	H5[13C]2+	0.5	62.54	1.000	EI


==> 200602.1550.std.7.frag.train_C3H8.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1383.66	26.0145302	4.36	2.7	21739.78	176.49	0.00364	0.6	0	266.6	81.55	EI
1383.66	27.0224046	1.97	2.6	172450.14	933.75	0.00374	0.6	0	1474.85	116.93	EI
1383.66	28.0302649	2.03	2.52	331320.63	1199.6	0.00384	0.6	0	8288.92	39.97	EI
1383.66	29.0381849	1.26	3	682104.72	3679.44	0.00394	0.6	0	6084.72	112.1	EI
1383.63	30.0416333	5.28	3.45	16962.79	131.9	0.00404	0.6	0	264.1	64.23	EI
1383.68	31.0451944	51.99	3.87	62.54	13.65	0.00414	0.6	0	23.67	2.64	EI
1383.7	35.998911	9.46	6.66	5359.81	111.64	0.00462	0.6	0	99.5	53.87	EI
1383.67	37.0067503	2.61	6.98	43174.23	242.02	0.00472	0.6	0	640.36	67.42	EI
1383.67	38.014523	2.42	5.43	75981.18	472.14	0.00482	0.6	0	1108.89	68.52	EI
1383.66	39.0223561	1.88	3.95	287274.65	1282.16	0.00492	0.6	0	3673.02	78.21	EI
1383.66	40.0291968	3.95	2.65	40745.55	243.42	0.00502	0.6	0	529.04	77.02	EI
1383.66	41.037973	1.56	2.72	252851.2	1080.93	0.00512	0.6	0	3366.69	75.1	EI
1383.66	42.0453054	2.36	2.8	82464.96	521.44	0.00522	0.6	0	1104.89	74.64	EI
1383.67	43.0536204	1.27	2.87	488974.28	2607.84	0.00532	0.6	0	3457.33	141.43	EI
1383.66	44.0613087	1.08	2.94	489082.61	2787.34	0.00542	0.6	0	4559.08	107.28	EI
1383.61	45.064577	4.03	3	15853.04	78.2	0.00551	0.6	0	209.27	75.75	EI
1383.68	46.0678214	46.03	3.06	136.6	13.75	0.00561	0.6	0	17.21	7.94	EI


==> 200602.1550.std.7.frag.train_C6F14.comp.1625.41_0.txt <==
Run file: 200602.1550.std.7.frag.train_C6F14
#############################################
Compound index: 0
Average retention time, seconds: 1625.41
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
C4F10+: 	39.04	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
52.1141	1625.46	27516.22	100.0	68.993563	68.994661	25.8	15.9	CF3+	0.5	27512.95	1.000	EI
11.2573	1625.31	5946.05	21.6	168.987191	168.988274	29.2	6.4	C3F7+	0.5	5943.13	1.000	EI
9.7252	1625.52	5134.69	18.7	130.990477	130.991467	29.7	7.6	C3F5+	1.5	5134.30	1.000	EI
9.0415	1625.13	4774.45	17.4	118.990073	118.991467	30.7	11.7	C2F5+	0.5	4773.35	1.000	EI
3.8454	1625.44	2030.12	7.4	218.983733	218.985080	42.3	6.2	C4F9+	0.5	2030.12	1.000	EI
3.78	1625.49	1996.07	7.3	230.983330	0.0	12.0	0.0	unidentified	0.0	1996.07	1.000	EI
3.3599	1625.39	1773.80	6.4	99.991780	99.993064	36.1	12.8	C2F4+	1.0	1773.80	1.000	EI
2.7557	1625.52	1456.23	5.3	180.987234	180.988274	34.8	5.7	C4F7+	1.5	1454.81	0.999	EI
1.0388	1625.26	548.40	2.0	92.993462	92.994661	49.5	12.9	C3F3+	2.5	548.40	1.000	EI
0.8182	1625.47	431.96	1.6	30.997569	30.997855	108.7	9.2	CF+	1.5	431.96	1.000	EI
0.6351	1625.48	335.28	1.2	149.989263	149.989870	82.4	4.0	C3F6+	1.0	335.28	1.000	EI
0.3510	1625.43	185.32	0.7	111.990470	111.993064	81.4	23.2	C3F4+	2.0	185.30	1.000	EI
0.3037	1625.36	160.35	0.6	131.993726	131.994822	95.0	8.3	C2[13C]F5+	1.5	160.35	1.000	EI
0.2156	1625.38	113.80	0.4	169.990086	169.991628	82.6	9.1	C2[13C]F7+	0.5	113.80	1.000	EI
0.1792	1625.81	94.60	0.3	199.983334	199.986677	120.6	16.7	C4F8+	1.0	94.60	1.000	EI
0.1725	1624.89	147.19	0.5	219.982319	219.988435	77.4	27.8	C3[13C]F9+	0.5	91.08	0.619	EI
0.1095	1625.46	57.79	0.2	80.994304	80.994661	146.1	4.4	C2F3+	1.5	57.79	1.000	EI
0.1089	1625.48	57.49	0.2	119.994867	119.994822	111.8	-0.4	C[13C]F5+	0.5	57.49	1.000	EI
0.0641	1625.77	33.85	0.1	181.990443	181.991628	113.8	6.5	C3[13C]F7+	1.5	33.85	1.000	EI


==> 200602.1550.std.7.frag.train_C6F14.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1625.47	30.9975687	42.33	3.85	431.96	26.19	0.00413	0.6	0	181.57	2.38	EI
1625.46	68.9935628	2.52	3.98	27516.22	377.63	0.00786	0.6	0	1130.8	24.33	EI
1625.46	80.9943042	57.57	3.77	57.79	12.8	0.00904	0.6	0	35.98	1.61	EI
1625.26	92.9934618	17.1	3.62	548.4	31.56	0.01022	0.6	0	191.48	2.86	EI
1625.39	99.99178	10.42	3.86	1773.8	54.95	0.01091	0.6	0	248.25	7.15	EI
1625.43	111.9904703	30.98	3.14	185.32	16.15	0.01209	0.6	0	83.92	2.21	EI
1625.13	118.9900735	7.11	2.79	4774.45	92.28	0.01277	0.6	0	311.87	15.31	EI
1625.48	119.9948673	43.58	2.76	57.49	4.66	0.01287	0.6	0	24.3	2.37	EI
1625.52	130.9904773	6.38	2.46	5134.69	116.86	0.01395	0.6	0	545.24	9.42	EI
1625.36	131.9937259	36.68	2.29	160.35	16.01	0.01405	0.6	0	80.92	1.98	EI
1625.48	149.9892633	31.41	0.88	335.28	20.99	0.01582	0.6	0	46.36	7.23	EI
1625.31	168.9871911	6.06	1.51	5946.05	92.36	0.01768	0.6	0	220.76	26.93	EI
1625.38	169.9900858	31.51	1.53	113.8	9.43	0.01778	0.6	0	37.4	3.04	EI
1625.52	180.9872344	9.68	1.7	1456.23	54.15	0.01886	0.6	0	258.5	5.63	EI
1625.77	181.9904429	44.39	1.68	33.85	9.2	0.01896	0.6	0	31.04	1.09	EI
1625.81	199.9833344	47.2	1.29	94.6	11.94	0.02073	0.6	0	22.65	4.18	EI
1625.44	218.983733	13.65	1.22	2030.12	48.34	0.02259	0.6	0	134.38	15.11	EI
1624.89	219.9823195	29.3	1.22	147.19	10.26	0.02269	0.6	0	55.96	2.63	EI
1625.49	230.9833303	12.03	1.25	1996.07	46.53	0.02377	0.6	0	164.31	12.15	EI


==> 200602.1550.std.7.frag.train_C6H6.comp.1862.39_0.txt <==
Run file: 200602.1550.std.7.frag.train_C6H6
#############################################
Compound index: 0
Average retention time, seconds: 1862.39
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H6C6+: 	59.83	4.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
49.2951	1862.39	1565513.78	100.0	78.045955	78.046402	25.2	5.7	H6C6+	4.0	1539899.73	0.984	EI
12.4319	1862.41	393521.62	25.1	77.038022	77.038577	25.5	7.2	H5C6+	4.5	388352.07	0.987	EI
6.7137	1862.39	218071.10	13.9	52.030451	52.030752	25.6	5.8	H4C4+	3.0	209725.31	0.962	EI
6.2463	1862.40	202741.74	13.0	51.022584	51.022927	25.8	6.7	H3C4+	3.5	195125.54	0.962	EI
5.8327	1862.39	182203.56	11.6	50.014956	50.015101	25.6	2.9	H2C4+	4.0	182203.56	1.000	EI
3.2505	1862.34	101540.73	6.5	79.049219	79.049756	25.9	6.8	H6C5[13C]+	4.0	101540.73	1.000	EI
2.9362	1862.39	91733.25	5.9	39.022959	39.022927	26.3	-0.8	H3C3+	2.5	91721.60	1.000	EI
2.5336	1862.39	80652.51	5.2	76.030060	76.030752	26.2	9.1	H4C6+	5.0	79144.20	0.981	EI
2.4037	1862.40	75102.82	4.8	74.014343	74.015101	26.3	10.2	H2C6+	6.0	75088.48	1.000	EI
1.3382	1862.35	41807.89	2.7	63.022050	63.022927	34.2	13.9	H3C5+	4.5	41802.38	1.000	EI
0.9080	1862.38	28948.67	1.8	38.015116	38.015101	30.5	-0.4	H2C3+	3.0	28364.36	0.980	EI
0.8356	1862.39	1565513.78	100.0	78.045955	78.041931	25.2	-51.6	H5C5[13C]+	4.5	26102.14	0.017	EI
0.7678	1862.41	23985.67	1.5	73.006649	73.007276	29.1	8.6	HC6+	6.5	23985.67	1.000	EI
0.7639	1862.30	23861.97	1.5	49.006740	49.007276	32.9	10.9	HC4+	4.5	23861.97	1.000	EI
0.7011	1862.39	26801.95	1.7	75.021462	75.022927	28.8	19.5	H3C6+	5.5	21902.03	0.817	EI
0.6258	1862.41	19552.19	1.2	37.007289	37.007276	30.5	-0.3	HC3+	3.5	19549.81	1.000	EI
0.3154	1861.39	9938.53	0.6	27.022796	27.022927	32.0	4.8	H3C2+	1.5	9851.44	0.991	EI
0.2894	1862.38	9038.93	0.6	53.034540	53.034106	40.3	-8.2	H4C3[13C]+	3.0	9038.93	1.000	EI
0.2799	1862.39	218071.10	13.9	52.030451	52.026281	25.6	-80.1	H3C3[13C]+	3.5	8743.26	0.040	EI
0.2614	1862.40	202741.74	13.0	51.022584	51.018456	25.8	-80.9	H2C3[13C]+	4.0	8164.35	0.040	EI
0.2612	1862.10	8300.27	0.5	61.006356	61.007276	47.0	15.1	HC5+	5.5	8159.43	0.983	EI
0.1703	1862.41	393521.62	25.1	77.038022	77.034106	25.5	-50.8	H4C5[13C]+	5.0	5319.49	0.014	EI
0.1616	1862.39	26801.95	1.7	75.021462	75.018456	28.8	-40.1	H2C5[13C]+	6.0	5046.89	0.188	EI
0.1423	1862.16	4445.92	0.3	26.015057	26.015101	38.7	1.7	H2C2+	2.0	4445.87	1.000	EI
0.0910	1862.31	2843.64	0.2	80.053325	80.053111	53.0	-2.7	H6C4[13C]2+	4.0	2843.64	1.000	EI
0.0869	1862.29	2713.29	0.2	40.027778	40.026281	55.9	-37.4	H3C2[13C]+	2.5	2713.29	1.000	EI
0.0716	1862.50	2237.46	0.1	64.025398	64.026281	58.4	13.8	H3C4[13C]+	4.5	2237.46	1.000	EI
0.0698	1862.34	2180.20	0.1	59.998315	59.999451	68.2	18.9	C5+	6.0	2180.20	1.000	EI
0.0616	1862.42	1923.10	0.1	35.999431	35.999451	54.5	0.6	C3+	4.0	1923.10	1.000	EI
0.0615	1862.40	75102.82	4.8	74.014343	74.010631	26.3	-50.1	HC5[13C]+	6.5	1921.60	0.026	EI
0.0599	1862.53	2148.87	0.1	47.998835	47.999451	50.1	12.8	C4+	5.0	1870.18	0.870	EI
0.0560	1862.46	2030.43	0.1	71.998935	71.999451	56.3	7.2	C6+	7.0	1748.67	0.861	EI
0.0471	1862.39	80652.51	5.2	76.030060	76.026281	26.2	-49.7	H3C5[13C]+	5.5	1472.09	0.018	EI
0.0461	1862.34	101540.73	6.5	79.049219	79.052678	25.9	43.8	H5[2H]C6+	4.0	1439.17	0.014	EI
0.0448	1862.39	182203.56	11.6	50.014956	50.010631	25.6	-86.5	HC3[13C]+	4.5	1399.00	0.008	EI
0.0305	1862.39	91733.25	5.9	39.022959	39.018456	26.3	-115.4	H2C2[13C]+	3.0	953.22	0.010	EI
0.0234	1862.34	101540.73	6.5	79.049219	79.045286	25.9	-49.8	H5C4[13C]2+	4.5	731.00	0.007	EI
0.0210	1862.38	28948.67	1.8	38.015116	38.010631	30.5	-118.0	HC2[13C]+	3.5	657.00	0.023	EI
0.0097	1862.39	1565513.78	100.0	78.045955	78.044853	25.2	-14.1	H4[2H]C6+	4.5	302.46	0.000	EI
0.0048	1862.39	1565513.78	100.0	78.045955	78.037461	25.2	-108.8	H4C4[13C]2+	5.0	148.97	0.000	EI
0.0047	1862.38	9038.93	0.6	53.034540	53.029636	40.3	-92.5	H3C2[13C]2+	3.5	146.91	0.016	EI
0.0045	1862.39	80652.51	5.2	76.030060	76.021811	26.2	-108.5	H2C4[13C]2+	6.0	141.34	0.002	EI
0.0044	1862.39	218071.10	13.9	52.030451	52.021811	25.6	-166.0	H2C2[13C]2+	4.0	137.19	0.001	EI
0.0042	1862.38	9038.93	0.6	53.034540	53.037028	40.3	46.9	H3[2H]C4+	3.0	130.67	0.014	EI
0.0039	1862.10	8300.27	0.5	61.006356	61.002806	47.0	-58.2	C4[13C]+	6.0	122.15	0.015	EI
0.0038	1862.41	23985.67	1.5	73.006649	73.002806	29.1	-52.6	C5[13C]+	7.0	117.53	0.005	EI
0.0032	1861.39	9938.53	0.6	27.022796	27.018456	32.0	-160.6	H2C[13C]+	2.0	99.61	0.010	EI
0.0031	1862.31	2843.64	0.2	80.053325	80.056033	53.0	33.8	H5[2H]C5[13C]+	4.0	96.73	0.034	EI
0.0029	1862.39	218071.10	13.9	52.030451	52.029203	25.6	-24.0	H2[2H]C4+	3.5	91.18	0.000	EI
0.0027	1862.30	23861.97	1.5	49.006740	49.002806	32.9	-80.3	C3[13C]+	5.0	83.80	0.004	EI


==> 200602.1550.std.7.frag.train_C6H6.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1862.16	26.0150566	11.8	2.7	4445.92	70.48	0.00364	0.6	0	227.74	19.52	EI
1861.39	27.0227962	8.01	2.6	9938.53	130.53	0.00374	0.6	0	805.59	12.34	EI
1862.42	35.9994306	19.35	6.66	1923.1	33.87	0.00462	0.6	0	90.06	21.35	EI
1862.41	37.0072891	6.99	6.98	19552.19	142.83	0.00472	0.6	0	740.38	26.41	EI
1862.38	38.0151155	7.01	5.43	28948.67	159.01	0.00482	0.6	0	345.82	83.71	EI
1862.39	39.0229589	3.27	3.95	91733.25	404.62	0.00492	0.6	0	3736.99	24.55	EI
1862.29	40.0277777	20.02	2.65	2713.29	55.54	0.00502	0.6	0	275.71	9.84	EI
1862.53	47.9988355	17.35	3.17	2148.87	31.5	0.0058	0.6	0	106.07	20.26	EI
1862.3	49.0067403	8.54	3.23	23861.97	122.69	0.0059	0.6	0	1130.1	21.11	EI
1862.39	50.0149558	2.29	3.28	182203.56	533.58	0.006	0.6	0	6572.44	27.72	EI
1862.4	51.0225836	2.48	3.33	202741.74	475.15	0.0061	0.6	0	11753.27	17.25	EI
1862.39	52.0304506	2.16	3.38	218071.1	659.28	0.0062	0.6	0	7642.26	28.53	EI
1862.38	53.0345396	12.64	3.42	9038.93	72.79	0.0063	0.6	0	580.84	15.56	EI
1862.34	59.9983148	25.4	3.7	2180.2	37.57	0.00698	0.6	0	110.61	19.71	EI
1862.1	61.0063561	15.94	3.74	8300.27	77.59	0.00708	0.6	0	760.82	10.91	EI
1862.35	63.0220498	9.35	3.81	41807.89	154.83	0.00728	0.6	0	1990.82	21	EI
1862.5	64.0253984	21.1	3.84	2237.46	34.33	0.00738	0.6	0	251.8	8.89	EI
1862.46	71.998935	20.17	3.92	2030.43	29.05	0.00816	0.6	0	56.08	36.21	EI
1862.41	73.0066494	5.98	3.9	23985.67	162.43	0.00826	0.6	0	1281.5	18.72	EI
1862.4	74.014343	3.21	3.89	75102.82	257.27	0.00836	0.6	0	2858.42	26.27	EI
1862.39	75.0214623	5.68	3.87	26801.95	107.47	0.00846	0.6	0	1162.42	23.06	EI
1862.39	76.0300603	3.1	3.85	80652.51	330.45	0.00856	0.6	0	4239.42	19.02	EI
1862.41	77.0380222	1.91	3.83	393521.62	1063.65	0.00865	0.6	0	4272.36	92.11	EI
1862.39	78.045955	1.3	3.82	1565513.78	4193.92	0.00875	0.6	0	55614.57	28.15	EI
1862.34	79.0492191	2.68	3.8	101540.73	403.77	0.00885	0.6	0	3810.69	26.65	EI
1862.31	80.0533253	18.7	3.79	2843.64	41.96	0.00895	0.6	0	185.89	15.3	EI


==> 200602.1550.std.7.frag.train_C7H8.comp.2178.57_0.txt <==
Run file: 200602.1550.std.7.frag.train_C7H8
#############################################
Compound index: 0
Average retention time, seconds: 2178.57
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H8C7+: 	79.71	4.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
46.3733	2178.57	3797326.12	100.0	91.054207	91.054227	25.2	0.2	H7C7+	4.5	3793772.28	0.999	EI
22.5062	2178.56	2135888.96	56.2	92.061475	92.062052	25.2	6.3	H8C7+	4.0	1841222.83	0.862	EI
5.2951	2178.59	433189.62	11.4	65.038422	65.038577	25.4	2.4	H5C5+	3.5	433189.62	1.000	EI
3.6363	2178.56	2135888.96	56.2	92.061475	92.057581	25.2	-42.3	H7C6[13C]+	4.5	297487.43	0.139	EI
2.7469	2178.56	224727.78	5.9	39.023116	39.022927	25.7	-4.9	H3C3+	2.5	224726.13	1.000	EI
2.7330	2178.58	228564.54	6.0	63.022643	63.022927	25.7	4.5	H3C5+	4.5	223586.70	0.978	EI
2.0079	2178.57	168745.29	4.4	51.022833	51.022927	26.2	1.8	H3C4+	3.5	164265.47	0.973	EI
1.7800	2178.59	145835.25	3.8	89.038226	89.038577	26.2	3.9	H5C7+	5.5	145620.19	0.999	EI
1.7568	2178.47	143726.26	3.8	93.064805	93.065407	26.2	6.5	H8C6[13C]+	4.0	143726.26	1.000	EI
1.3143	2178.57	107970.22	2.8	50.015145	50.015101	26.8	-0.9	H2C4+	4.0	107521.01	0.996	EI
1.1436	2178.60	93565.04	2.5	62.014773	62.015101	26.5	5.3	H2C5+	5.0	93553.44	1.000	EI
0.70	2178.59	56998.41	1.5	45.023118	0.0	5.8	0.0	unidentified	0.0	56998.41	1.000	EI
0.5079	2178.59	42078.81	1.1	38.015210	38.015101	29.5	-2.8	H2C3+	3.0	41549.34	0.987	EI
0.4992	2178.56	40843.33	1.1	61.007019	61.007276	27.8	4.2	HC5+	5.5	40843.33	1.000	EI
0.4959	2178.56	51851.85	1.4	90.045195	90.046402	27.2	13.4	H6C7+	5.0	40566.24	0.782	EI
0.4008	2178.56	39809.10	1.0	52.029912	52.030752	28.6	16.1	H4C4+	3.0	32789.76	0.824	EI
0.3992	2178.58	44920.08	1.2	64.029342	64.030752	28.4	22.0	H4C5+	4.0	32654.74	0.727	EI
0.38	2178.59	31129.59	0.8	46.030827	0.0	7.9	0.0	unidentified	0.0	31129.59	1.000	EI
0.3700	2178.62	30266.32	0.8	77.038053	77.038577	29.1	6.8	H5C6+	4.5	30266.03	1.000	EI
0.3664	2178.59	30403.47	0.8	74.014676	74.015101	30.2	5.8	H2C6+	6.0	29974.96	0.986	EI
0.3202	2178.58	26209.64	0.7	86.014512	86.015101	30.0	6.9	H2C7+	7.0	26198.26	1.000	EI
0.3175	2178.50	26552.33	0.7	41.038609	41.038577	28.3	-0.8	H5C3+	1.5	25976.94	0.978	EI
0.2973	2178.52	43694.72	1.2	66.043764	66.041931	29.6	-27.7	H5C4[13C]+	3.5	24322.14	0.557	EI
0.2319	2178.62	18970.09	0.5	53.038033	53.038577	31.7	10.3	H5C4+	2.5	18970.09	1.000	EI
0.2287	2178.57	25792.16	0.7	40.029734	40.030752	31.4	25.4	H4C3+	2.0	18709.25	0.725	EI
0.2163	2178.61	17699.23	0.5	37.007480	37.007276	32.4	-5.5	HC3+	3.5	17698.79	1.000	EI
0.2138	2178.57	17492.03	0.5	85.006733	85.007276	30.4	6.4	HC7+	7.5	17492.03	1.000	EI
0.2124	2178.60	17378.00	0.5	75.022017	75.022927	32.2	12.1	H3C6+	5.5	17378.00	1.000	EI
0.21	2179.01	16830.87	0.4	69.069496	0.0	6.3	0.0	unidentified	0.0	16830.87	1.000	EI
0.1821	2178.57	14908.33	0.4	27.023011	27.022927	32.9	-3.1	H3C2+	1.5	14901.09	1.000	EI
0.17	2178.61	13998.22	0.4	43.009015	0.0	30.9	0.0	unidentified	0.0	13998.22	1.000	EI
0.1578	2178.62	14783.55	0.4	87.021924	87.022927	31.9	11.5	H3C7+	6.5	12905.68	0.873	EI
0.1531	2178.58	44920.08	1.2	64.029342	64.026281	28.4	-47.8	H3C4[13C]+	4.5	12523.20	0.279	EI
0.1396	2178.56	51851.85	1.4	90.045195	90.041931	27.2	-36.2	H5C6[13C]+	5.5	11418.76	0.220	EI
0.1319	2178.63	10797.91	0.3	49.007308	49.007276	33.9	-0.6	HC4+	4.5	10793.04	1.000	EI
0.1222	2178.47	143726.26	3.8	93.064805	93.060936	26.2	-41.6	H7C5[13C]2+	4.5	9997.45	0.070	EI
0.1142	2178.62	10464.40	0.3	76.029786	76.030752	38.1	12.7	H4C6+	5.0	9340.81	0.893	EI
0.1001	2179.18	8189.10	0.2	55.054092	55.054227	32.4	2.5	H7C4+	1.5	8189.10	1.000	EI
0.0923	2178.57	25792.16	0.7	40.029734	40.026281	31.4	-86.3	H3C2[13C]+	2.5	7552.21	0.293	EI
0.0900	2178.56	39809.10	1.0	52.029912	52.026281	28.6	-69.8	H3C3[13C]+	3.5	7360.47	0.185	EI
0.0811	2178.54	6631.32	0.2	73.006868	73.007276	38.4	5.6	HC6+	6.5	6631.10	1.000	EI
0.0697	2178.52	5770.00	0.2	83.998993	83.999451	45.4	5.5	C7+	8.0	5701.18	0.988	EI
0.0641	2178.58	228564.54	6.0	63.022643	63.018456	25.7	-66.4	H2C4[13C]+	5.0	5239.97	0.023	EI
0.0589	2178.57	168745.29	4.4	51.022833	51.018456	26.2	-85.8	H2C3[13C]+	4.0	4817.84	0.029	EI
0.0574	2178.92	5042.55	0.1	56.061549	56.062052	35.7	9.0	H8C4+	1.0	4696.36	0.931	EI
0.0523	2178.37	4279.36	0.1	94.068077	94.068761	52.5	7.3	H8C5[13C]2+	4.0	4279.36	1.000	EI
0.0507	2178.51	4373.73	0.1	59.999190	59.999451	40.8	4.4	C5+	6.0	4144.50	0.948	EI
0.0506	2178.56	2135888.96	56.2	92.061475	92.060503	25.2	-10.6	H6[2H]C7+	4.5	4136.54	0.002	EI
0.0389	2178.57	3797326.12	100.0	91.054207	91.049756	25.2	-48.9	H6C6[13C]+	5.0	3180.99	0.001	EI
0.04	2178.23	2952.14	0.1	70.076381	0.0	10.5	0.0	unidentified	0.0	2952.14	1.000	EI
0.03	2177.33	2781.72	0.1	84.092784	0.0	13.1	0.0	unidentified	0.0	2781.72	1.000	EI
0.0316	2178.55	2585.25	0.1	88.028515	88.030752	55.0	25.4	H4C7+	6.0	2585.25	1.000	EI
0.0311	2178.22	2545.82	0.1	42.045410	42.046402	45.3	23.6	H6C3+	1.0	2545.54	1.000	EI
0.0311	2178.60	93565.04	2.5	62.014773	62.010631	26.5	-66.8	HC4[13C]+	5.5	2544.27	0.027	EI
0.0304	2178.50	2486.33	0.1	26.015166	26.015101	58.1	-2.5	H2C2+	2.0	2486.33	1.000	EI
0.0287	2178.62	2812.10	0.1	67.052852	67.054227	45.5	20.5	H7C5+	2.5	2344.65	0.834	EI
0.0280	2178.47	143726.26	3.8	93.064805	93.068328	26.2	37.9	H7[2H]C7+	4.0	2294.37	0.016	EI
0.0251	2178.62	14783.55	0.4	87.021924	87.018456	31.9	-39.8	H2C6[13C]+	7.0	2054.33	0.139	EI
0.0249	2178.50	3111.55	0.1	78.043648	78.041931	49.7	-22.0	H5C5[13C]+	4.5	2034.26	0.654	EI
0.0246	2178.60	17378.00	0.5	75.022017	75.018456	32.2	-47.5	H2C5[13C]+	6.0	2014.69	0.116	EI
0.0224	2178.59	433189.62	11.4	65.038422	65.034106	25.4	-66.4	H4C4[13C]+	4.0	1829.01	0.004	EI
0.0181	2178.58	26209.64	0.7	86.014512	86.010631	30.0	-45.1	HC6[13C]+	7.5	1484.29	0.057	EI
0.0180	2178.62	18970.09	0.5	53.038033	53.034106	31.7	-74.0	H4C3[13C]+	3.0	1469.26	0.077	EI
0.0171	2178.56	224727.78	5.9	39.023116	39.018456	25.7	-119.4	H2C2[13C]+	3.0	1396.32	0.006	EI
0.0143	2178.62	10464.40	0.3	76.029786	76.026281	38.1	-46.1	H3C5[13C]+	5.5	1168.08	0.112	EI
0.0137	2178.50	3111.55	0.1	78.043648	78.046402	49.7	35.3	H6C6+	4.0	1122.22	0.361	EI
0.0124	2178.55	2585.25	0.1	88.028515	88.026281	55.0	-25.4	H3C6[13C]+	6.5	1011.99	0.391	EI
0.0107	2178.22	2545.82	0.1	42.045410	42.041931	45.3	-82.7	H5C2[13C]+	1.5	872.99	0.343	EI
0.0104	2178.99	1019.48	0.0	54.044241	54.041931	65.1	-42.7	H5C3[13C]+	2.5	850.07	0.834	EI
0.0095	2178.69	774.43	0.0	35.999793	35.999451	79.2	-9.5	C3+	4.0	774.43	1.000	EI
0.0094	2178.54	767.92	0.0	47.999203	47.999451	95.5	5.2	C4+	5.0	767.92	1.000	EI
0.0085	2177.68	693.49	0.0	29.038725	29.038577	64.4	-5.1	H5C2+	0.5	693.49	1.000	EI
0.0077	2178.50	26552.33	0.7	41.038609	41.034106	28.3	-109.7	H4C2[13C]+	2.0	628.75	0.024	EI
0.0077	2178.62	30266.32	0.8	77.038053	77.034106	29.1	-51.2	H4C5[13C]+	5.0	627.82	0.021	EI
0.0073	2178.59	42078.81	1.1	38.015210	38.010631	29.5	-120.4	HC2[13C]+	3.5	594.79	0.014	EI
0.0067	2178.62	2812.10	0.1	67.052852	67.045286	45.5	-112.8	H5C3[13C]2+	3.5	544.92	0.194	EI
0.0059	2178.57	107970.22	2.8	50.015145	50.010631	26.8	-90.2	HC3[13C]+	4.5	483.62	0.004	EI
0.0055	2178.57	17492.03	0.5	85.006733	85.002806	30.4	-46.2	C6[13C]+	8.0	447.06	0.026	EI
0.0054	2178.59	30403.47	0.8	74.014676	74.010631	30.2	-54.6	HC5[13C]+	6.5	445.69	0.015	EI
0.01	2178.34	420.37	0.0	31.010035	0.0	134.2	0.0	unidentified	0.0	420.37	1.000	EI
0.0047	2178.57	3797326.12	100.0	91.054207	91.045286	25.2	-98.0	H5C5[13C]2+	5.5	383.74	0.000	EI
0.0045	2178.92	5042.55	0.1	56.061549	56.057581	35.7	-70.8	H7C3[13C]+	1.5	366.95	0.073	EI
0.0041	2178.52	43694.72	1.2	66.043764	66.044853	29.6	16.5	H4[2H]C5+	3.5	338.20	0.008	EI
0.0040	2178.47	143726.26	3.8	93.064805	93.063858	26.2	-10.2	H6[2H]C6[13C]+	4.5	324.37	0.002	EI
0.0037	2178.72	300.78	0.0	71.999503	71.999451	122.0	-0.7	C6+	7.0	300.78	1.000	EI
0.0034	2178.59	433189.62	11.4	65.038422	65.029636	25.4	-135.1	H3C3[13C]2+	4.5	280.57	0.001	EI
0.0028	2178.56	40843.33	1.1	61.007019	61.002806	27.8	-69.1	C4[13C]+	6.0	232.14	0.006	EI
0.0027	2178.99	1019.48	0.0	54.044241	54.046402	65.1	40.0	H6C4+	2.0	216.85	0.213	EI
0.0025	2178.59	145835.25	3.8	89.038226	89.034106	26.2	-46.3	H4C6[13C]+	6.0	204.88	0.001	EI
0.0023	2178.37	4279.36	0.1	94.068077	94.064291	52.5	-40.2	H7C4[13C]3+	4.5	186.65	0.044	EI
0.0022	2178.37	4279.36	0.1	94.068077	94.071683	52.5	38.3	H7[2H]C6[13C]+	4.0	179.91	0.042	EI
0.0015	2178.62	18970.09	0.5	53.038033	53.029636	31.7	-158.3	H3C2[13C]2+	3.5	123.68	0.007	EI
0.0014	2178.58	44920.08	1.2	64.029342	64.021811	28.4	-117.6	H2C3[13C]2+	5.0	117.40	0.003	EI
0.0014	2178.56	51851.85	1.4	90.045195	90.044853	27.2	-3.8	H4[2H]C7+	5.5	113.41	0.002	EI
0.0013	2178.56	2135888.96	56.2	92.061475	92.053111	25.2	-90.8	H6C5[13C]2+	5.0	106.90	0.000	EI
0.0013	2178.57	25792.16	0.7	40.029734	40.029203	31.4	-13.3	H2[2H]C3+	2.5	105.01	0.004	EI
0.0013	2178.58	44920.08	1.2	64.029342	64.029203	28.4	-2.2	H2[2H]C5+	4.5	104.48	0.002	EI
0.0010	2178.50	26552.33	0.7	41.038609	41.029636	28.3	-218.6	H3C[13C]2+	2.5	84.60	0.003	EI
0.0010	2178.56	39809.10	1.0	52.029912	52.021811	28.6	-155.7	H2C2[13C]2+	4.0	80.95	0.002	EI


==> 200602.1550.std.7.frag.train_C7H8.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
2178.5	26.0151657	20.98	2.7	2486.33	31.27	0.00364	0.6	0	184.33	13.49	EI
2178.57	27.0230112	8.58	2.6	14908.33	77.99	0.00374	0.6	0	659.3	22.61	EI
2177.68	29.0387245	23.72	3	693.49	25.55	0.00394	0.6	0	578.46	1.2	EI
2178.34	31.0100347	134.16	3.86	420.37	16.82	0.00413	0.6	0	181.87	2.31	EI
2178.69	35.999793	30.05	6.66	774.43	20.46	0.00462	0.6	0	64.21	12.06	EI
2178.61	37.0074804	8.25	6.98	17699.23	99.65	0.00472	0.6	0	915.58	19.33	EI
2178.59	38.0152096	6.3	5.43	42078.81	183.92	0.00482	0.6	0	1798.74	23.39	EI
2178.56	39.023116	2.43	3.95	224727.78	575.12	0.00492	0.6	0	9205.04	24.41	EI
2178.57	40.0297341	7.61	2.65	25792.16	120.16	0.00502	0.6	0	1114.05	23.15	EI
2178.5	41.0386088	5.3	2.72	26552.33	179.67	0.00512	0.6	0	2052.91	12.93	EI
2178.22	42.0454096	15.09	2.8	2545.82	36.82	0.00522	0.6	0	765.53	3.33	EI
2178.61	43.0090149	30.94	2.87	13998.22	84.78	0.00531	0.6	0	665.5	21.03	EI
2178.59	45.0231179	5.84	3	56998.41	234.73	0.00551	0.6	0	2373.17	24.02	EI
2178.59	46.0308273	7.95	3.06	31129.59	157.48	0.00561	0.6	0	1964.47	15.85	EI
2178.54	47.9992028	36.85	3.17	767.92	18.32	0.0058	0.6	0	81.56	9.41	EI
2178.63	49.0073075	9.16	3.23	10797.91	63	0.0059	0.6	0	873.89	12.36	EI
2178.57	50.0151449	3.85	3.28	107970.22	383.82	0.006	0.6	0	4798.23	22.5	EI
2178.57	51.0228328	3.1	3.33	168745.29	506.1	0.0061	0.6	0	7246.35	23.29	EI
2178.56	52.0299117	5.56	3.38	39809.1	159.16	0.0062	0.6	0	1655.28	24.05	EI
2178.62	53.0380329	7.81	3.43	18970.09	112.26	0.0063	0.6	0	932.89	20.33	EI
2178.99	54.0442411	24.03	3.47	1019.48	27.93	0.0064	0.6	0	363.1	2.81	EI
2179.18	55.0540917	8.22	3.51	8189.1	68.26	0.0065	0.6	0	2626.31	3.12	EI
2178.92	56.0615492	10.21	3.55	5042.55	53.2	0.00659	0.6	0	1010.32	4.99	EI
2178.51	59.9991898	12.88	3.7	4373.73	35.43	0.00698	0.6	0	229.52	19.06	EI
2178.56	61.0070195	4.83	3.74	40843.33	159.79	0.00708	0.6	0	2689.59	15.19	EI
2178.6	62.0147731	3.51	3.77	93565.04	270.3	0.00718	0.6	0	5508.67	16.99	EI
2178.58	63.022643	2.43	3.81	228564.54	661.87	0.00728	0.6	0	6701.84	34.1	EI
2178.58	64.029342	5.43	3.84	44920.08	162.62	0.00738	0.6	0	3402.56	13.2	EI
2178.59	65.0384219	1.88	3.87	433189.62	1140.73	0.00748	0.6	0	17970.31	24.11	EI
2178.52	66.0437638	6.37	3.9	43694.72	125.58	0.00757	0.6	0	1842.87	23.71	EI
2178.62	67.0528516	15.23	3.93	2812.1	51.61	0.00767	0.6	0	1221.03	2.3	EI
2179.01	69.069496	6.27	3.98	16830.87	96.74	0.00787	0.6	0	2557.65	6.58	EI
2178.23	70.0763811	10.51	3.96	2952.14	38.74	0.00797	0.6	0	956.27	3.09	EI
2178.72	71.9995028	47.76	3.92	300.78	14.41	0.00816	0.6	0	46.97	6.4	EI
2178.54	73.0068678	11.67	3.9	6631.32	66.75	0.00826	0.6	0	393.4	16.86	EI
2178.59	74.0146758	6.78	3.89	30403.47	144.89	0.00836	0.6	0	2006.97	15.15	EI
2178.6	75.0220172	8.1	3.87	17378	79.15	0.00846	0.6	0	1372.71	12.66	EI
2178.62	76.0297856	11.52	3.85	10464.4	75.87	0.00856	0.6	0	824.04	12.7	EI
2178.62	77.038053	5.94	3.83	30266.32	107.62	0.00865	0.6	0	382.89	79.05	EI
2178.5	78.0436484	17.18	3.82	3111.55	38.66	0.00875	0.6	0	319.87	9.73	EI
2178.52	83.9989933	15.18	3.73	5770	39.54	0.00934	0.6	0	377.01	15.3	EI
2177.33	84.0927845	13.1	3.73	2781.72	50.19	0.00935	0.6	0	1175.78	2.37	EI
2178.57	85.0067329	6.95	3.72	17492.03	95.2	0.00944	0.6	0	1262.63	13.85	EI
2178.58	86.0145122	6.62	3.7	26209.64	110.36	0.00954	0.6	0	2186.23	11.99	EI
2178.62	87.0219237	7.92	3.69	14783.55	66.25	0.00963	0.6	0	1119.83	13.2	EI
2178.55	88.0285149	19.59	3.68	2585.25	34.32	0.00973	0.6	0	90.37	28.61	EI
2178.59	89.0382265	3.1	3.67	145835.25	441.37	0.00983	0.6	0	5951.01	24.51	EI
2178.56	90.0451954	4.3	3.65	51851.85	134.02	0.00993	0.6	0	4092.26	12.67	EI
2178.57	91.0542068	1.19	3.64	3797326.12	11377.28	0.01003	0.6	0	24381.07	155.75	EI
2178.56	92.061475	1.34	3.63	2135888.96	6625.91	0.01013	0.6	0	11622.74	183.77	EI
2178.47	93.0648046	3.07	3.62	143726.26	393.49	0.01023	0.6	0	6163.14	23.32	EI
2178.37	94.0680771	18.48	3.66	4279.36	46.7	0.01033	0.6	0	349.61	12.24	EI


==> 200602.1550.std.7.frag.train_CCl4.comp.1708.28_0.txt <==
Run file: 200602.1550.std.7.frag.train_CCl4
#############################################
Compound index: 0
Average retention time, seconds: 1708.28
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
HCCl3+: 	65.13	0.0	True
CCl4+: 	64.04	0.0	True
H2CCl2+: 	12.83	0.0	True
COCl2+: 	9.64	1.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
32.2983	1708.28	28974.71	99.6	116.904694	116.906010	27.7	11.3	CCl3+	0.5	28971.70	1.000	EI
30.9944	1708.28	29078.73	100.0	118.901780	118.903059	28.2	10.8	CCl2[37Cl]+	0.5	27802.05	0.956	EI
9.9144	1708.26	9220.20	31.7	120.898582	120.900109	32.3	12.6	CCl[37Cl]2+	0.5	8893.20	0.965	EI
6.8684	1708.22	6160.97	21.2	81.935761	81.937157	39.3	17.0	CCl2+	1.0	6160.97	1.000	EI
4.3952	1708.23	3956.19	13.6	83.933197	83.934207	41.7	12.0	CCl[37Cl]+	1.0	3942.50	0.997	EI
4.2191	1708.35	3784.50	13.0	46.967840	46.968304	40.4	9.9	CCl+	1.5	3784.50	1.000	EI
3.0346	1708.39	2722.20	9.4	34.968240	34.968304	36.5	1.8	Cl+	0.5	2722.08	1.000	EI
1.3298	1708.10	1192.81	4.1	48.964931	48.965354	59.7	8.6	C[37Cl]+	1.5	1192.81	1.000	EI
1.1699	1708.76	1051.69	3.6	35.975414	35.976129	50.7	19.9	HCl+	0.0	1049.41	0.998	EI
0.9885	1708.23	886.67	3.0	122.895915	122.897159	72.5	10.1	C[37Cl]3+	0.5	886.67	1.000	EI
0.9707	1708.34	914.66	3.1	36.965237	36.965354	46.5	3.2	[37Cl]+	0.5	870.73	0.952	EI
0.6291	1708.30	564.31	1.9	85.931170	85.931257	87.6	1.0	C[37Cl]2+	1.0	564.31	1.000	EI
0.3181	1707.09	319.25	1.1	82.944167	82.944982	77.1	9.8	HCCl2+	0.5	285.37	0.894	EI
0.2113	1708.27	189.53	0.7	117.907758	117.909364	116.6	13.6	[13C]Cl3+	0.5	189.53	1.000	EI
0.2029	1708.32	182.03	0.6	119.906621	119.906414	89.1	-1.7	[13C]Cl2[37Cl]+	0.5	182.03	1.000	EI
0.1563	1708.49	140.23	0.5	84.948188	84.942032	263.6	-72.5	HCCl[37Cl]+	0.5	140.23	1.000	EI
0.1496	1708.28	134.15	0.5	97.930758	97.932071	78.2	13.4	COCl2+	1.0	134.15	1.000	EI
0.13	1707.83	120.66	0.4	59.965219	0.0	35.6	0.0	unidentified	0.0	120.66	1.000	EI
0.0957	1708.06	106.78	0.4	99.923737	99.929121	170.0	53.9	COCl[37Cl]+	1.0	85.82	0.804	EI


==> 200602.1550.std.7.frag.train_CCl4.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1708.39	34.9682399	10.66	6.22	2722.2	56.45	0.00452	0.6	0	379.8	7.17	EI
1708.76	35.9754145	17.66	6.65	1051.69	23.59	0.00462	0.6	0	244.1	4.31	EI
1708.34	36.9652372	15.7	7.05	914.66	29.06	0.00472	0.6	0	209.35	4.37	EI
1708.35	46.9678399	12.71	3.12	3784.5	53.09	0.0057	0.6	0	160.24	23.62	EI
1708.1	48.9649311	21.67	3.23	1192.81	27.9	0.0059	0.6	0	139.43	8.55	EI
1707.83	59.9652194	35.63	3.7	120.66	11.02	0.00698	0.6	0	44.85	2.69	EI
1708.22	81.9357612	12.15	3.76	6160.97	58.97	0.00914	0.6	0	215.34	28.61	EI
1707.09	82.9441672	29.19	3.75	319.25	14.98	0.00923	0.6	0	100.04	3.19	EI
1708.23	83.9331974	13.33	3.73	3956.19	36.64	0.00933	0.6	0	197.9	19.99	EI
1708.49	84.9481876	104.97	3.72	140.23	15.07	0.00943	0.6	0	60.33	2.32	EI
1708.3	85.9311696	33.57	3.71	564.31	26.45	0.00953	0.6	0	47.56	11.86	EI
1708.28	97.9307585	29.64	3.79	134.15	10.03	0.01071	0.6	0	34.2	3.92	EI
1708.06	99.9237368	67.28	3.86	106.78	11.53	0.0109	0.6	0	72.07	1.48	EI
1708.28	116.904694	4.76	2.89	28974.71	107.02	0.01257	0.6	0	1540.78	18.81	EI
1708.27	117.9077584	45.56	2.84	189.53	12.36	0.01267	0.6	0	48.17	3.93	EI
1708.28	118.9017799	5.19	2.79	29078.73	121.51	0.01277	0.6	0	1419.08	20.49	EI
1708.32	119.9066213	34.2	2.76	182.03	10.9	0.01286	0.6	0	67.69	2.69	EI
1708.26	120.8985816	8.15	2.73	9220.2	63.79	0.01296	0.6	0	340.52	27.08	EI
1708.23	122.8959145	27.22	2.68	886.67	23.63	0.01316	0.6	0	33.2	26.71	EI


==> 200602.1550.std.7.frag.train_CFC11.comp.1572.09_0.txt <==
Run file: 200602.1550.std.7.frag.train_CFC11
#############################################
Compound index: 0
Average retention time, seconds: 1572.09
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
CFCl3+: 	88.27	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
46.0921	1572.09	922655.91	100.0	100.934571	100.935560	25.2	9.8	CFCl2+	0.5	922626.89	1.000	EI
29.4875	1572.09	620557.75	67.3	102.931660	102.932610	25.4	9.2	CFCl[37Cl]+	0.5	590252.18	0.951	EI
4.7162	1572.11	96077.16	10.4	104.928481	104.929660	25.9	11.2	CF[37Cl]2+	0.5	94403.72	0.983	EI
4.3014	1572.09	86100.78	9.3	65.965709	65.966707	25.6	15.1	CFCl+	1.0	86100.78	1.000	EI
2.2644	1572.09	45326.75	4.9	46.967852	46.968304	26.9	9.6	CCl+	1.5	45326.75	1.000	EI
1.7252	1572.10	34532.91	3.7	34.968105	34.968304	26.8	5.7	Cl+	0.5	34532.91	1.000	EI
1.4844	1572.09	29713.56	3.2	81.936078	81.937157	27.2	13.2	CCl2+	1.0	29713.20	1.000	EI
1.3759	1572.10	28528.39	3.1	67.962679	67.963757	27.6	15.9	CF[37Cl]+	1.0	27541.57	0.965	EI
1.1112	1572.11	22245.79	2.4	30.997716	30.997855	28.3	4.5	CF+	1.5	22243.09	1.000	EI
0.9496	1572.10	19743.08	2.1	83.932982	83.934207	27.4	14.6	CCl[37Cl]+	1.0	19009.07	0.963	EI
0.9449	1572.08	18917.33	2.1	116.904739	116.906010	26.9	10.9	CCl3+	0.5	18915.03	1.000	EI
0.9068	1572.11	18600.24	2.0	118.901672	118.903059	27.7	11.7	CCl2[37Cl]+	0.5	18151.39	0.976	EI
0.7244	1572.10	15441.67	1.7	48.964778	48.965354	29.5	11.8	C[37Cl]+	1.5	14499.51	0.939	EI
0.5518	1572.09	11750.29	1.3	36.965152	36.965354	28.3	5.5	[37Cl]+	0.5	11046.27	0.940	EI
0.4774	1572.02	9555.61	1.0	101.937555	101.938915	31.5	13.3	[13C]FCl2+	0.5	9555.61	1.000	EI
0.3137	1572.02	6279.69	0.7	103.934360	103.935965	32.3	15.4	[13C]FCl[37Cl]+	0.5	6279.69	1.000	EI
0.2901	1572.10	5861.24	0.6	120.898468	120.900109	33.3	13.6	CCl[37Cl]2+	0.5	5806.19	0.991	EI
0.1519	1572.06	3130.80	0.3	85.929813	85.931257	35.8	16.8	C[37Cl]2+	1.0	3040.27	0.971	EI
0.08	1572.71	1504.74	0.2	35.975697	0.0	15.1	0.0	unidentified	0.0	1504.74	1.000	EI
0.0528	1572.15	1170.79	0.1	105.932198	105.933015	55.2	7.7	[13C]F[37Cl]2+	0.5	1057.52	0.903	EI
0.0482	1571.94	1272.45	0.1	66.970259	66.970062	64.5	-2.9	[13C]FCl+	1.0	964.51	0.758	EI
0.0297	1572.05	594.23	0.1	122.895042	122.897159	53.4	17.2	C[37Cl]3+	0.5	594.23	1.000	EI
0.0254	1571.97	676.30	0.1	47.969466	47.971659	78.0	45.7	[13C]Cl+	1.5	507.77	0.751	EI
0.02	1572.48	421.93	0.0	37.972529	0.0	30.2	0.0	unidentified	0.0	421.93	1.000	EI
0.0155	1571.97	309.56	0.0	82.939680	82.940512	87.3	10.0	[13C]Cl2+	1.0	309.56	1.000	EI
0.0087	1571.84	173.54	0.0	119.906992	119.906414	103.6	-4.8	[13C]Cl2[37Cl]+	0.5	173.54	1.000	EI
0.0080	1572.43	161.00	0.0	49.968911	49.968709	123.5	-4.0	[13C][37Cl]+	1.5	161.00	1.000	EI
0.0071	1572.06	141.56	0.0	84.938481	84.937562	94.4	-10.8	[13C]Cl[37Cl]+	1.0	141.56	1.000	EI
0.0048	1571.68	95.55	0.0	117.906108	117.909364	83.8	27.6	[13C]Cl3+	0.5	95.55	1.000	EI
0.0038	1572.32	75.41	0.0	53.968907	53.966707	260.3	-40.8	FCl+	0.0	75.08	0.996	EI
0.0025	1572.20	49.59	0.0	135.904856	135.904413	113.9	-3.3	CFCl3+	0.0	49.59	1.000	EI
0.0019	1572.03	38.27	0.0	137.906589	137.901463	118.6	-37.2	CFCl2[37Cl]+	0.0	38.27	1.000	EI


==> 200602.1550.std.7.frag.train_CFC11.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1572.11	30.9977165	5.33	3.85	22245.79	213.84	0.00413	0.6	0	682.76	32.58	EI
1572.1	34.9681052	3.9	6.22	34532.91	264.3	0.00452	0.6	0	785.09	43.99	EI
1572.71	35.9756968	15.07	6.65	1504.74	46.42	0.00462	0.6	0	520.15	2.89	EI
1572.09	36.9651519	5.29	7.05	11750.29	99.29	0.00472	0.6	0	272.51	43.12	EI
1572.48	37.9725287	30.17	5.49	421.93	24.04	0.00482	0.6	0	218.25	1.93	EI
1572.09	46.9678517	3.95	3.12	45326.75	325.72	0.0057	0.6	0	1172.23	38.67	EI
1571.97	47.9694662	29.55	3.17	676.3	23.63	0.0058	0.6	0	149.81	4.51	EI
1572.1	48.9647784	6.27	3.23	15441.67	138.47	0.0059	0.6	0	374.61	41.22	EI
1572.43	49.9689112	48.38	3.28	161	19.19	0.006	0.6	0	132.15	1.22	EI
1572.32	53.968907	103.64	3.47	75.41	13.37	0.00639	0.6	0	36.54	2.06	EI
1572.09	65.9657088	2.23	3.9	86100.78	554.67	0.00757	0.6	0	1678.03	51.31	EI
1571.94	66.9702589	23.77	3.92	1272.45	46.23	0.00767	0.6	0	61.29	20.76	EI
1572.1	67.9626795	4.71	3.95	28528.39	224.7	0.00776	0.6	0	839.35	33.99	EI
1572.09	81.9360779	4.32	3.76	29713.56	182.84	0.00914	0.6	0	781.79	38.01	EI
1571.97	82.9396801	33.46	3.75	309.56	20.44	0.00923	0.6	0	35.94	8.61	EI
1572.1	83.932982	4.45	3.73	19743.08	128.13	0.00933	0.6	0	478.29	41.28	EI
1572.06	84.9384806	36.41	3.72	141.56	18.24	0.00943	0.6	0	33.87	4.18	EI
1572.06	85.9298126	10.23	3.71	3130.8	53.23	0.00953	0.6	0	83.83	37.35	EI
1572.09	100.9345714	1.39	3.8	922655.91	5033	0.011	0.6	0	17973.84	51.33	EI
1572.02	101.937555	7.67	3.73	9555.61	108.55	0.0111	0.6	0	227.85	41.94	EI
1572.09	102.9316598	1.84	3.67	620557.75	4019.79	0.0112	0.6	0	7543.85	82.26	EI
1572.02	103.9343605	8.17	3.61	6279.69	93.73	0.0113	0.6	0	129.15	48.62	EI
1572.11	104.9284813	2.71	3.54	96077.16	626.18	0.01139	0.6	0	2129.94	45.11	EI
1572.15	105.9321985	19.7	3.48	1170.79	34.9	0.01149	0.6	0	41.39	28.29	EI
1572.08	116.9047387	3.98	2.89	18917.33	126.62	0.01257	0.6	0	461.12	41.03	EI
1571.68	117.906108	32.01	2.84	95.55	14.13	0.01267	0.6	0	25.29	3.78	EI
1572.11	118.9016716	4.76	2.79	18600.24	115.02	0.01277	0.6	0	508.43	36.58	EI
1571.84	119.9069918	40.22	2.76	173.54	14.51	0.01286	0.6	0	50.63	3.43	EI
1572.1	120.8984676	8.77	2.73	5861.24	93.73	0.01296	0.6	0	159.52	36.74	EI
1572.05	122.8950422	18.89	2.68	594.23	22.17	0.01316	0.6	0	23.85	24.92	EI
1572.2	135.904856	44.43	1.66	49.59	7.38	0.01444	0.6	0	6.02	8.23	EI
1572.03	137.9065888	46.38	1.35	38.27	10.6	0.01463	0.6	0	5.29	7.24	EI


==> 200602.1550.std.7.frag.train_CFC113.comp.1650.51_0.txt <==
Run file: 200602.1550.std.7.frag.train_CFC113
#############################################
Compound index: 0
Average retention time, seconds: 1650.51
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
C2F3Cl3+: 	74.63	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
21.8940	1650.51	323414.55	100.0	100.934659	100.935560	25.5	8.9	CFCl2+	0.5	323399.10	1.000	EI
20.4560	1650.52	302207.42	93.4	150.932060	150.932366	25.5	2.0	C2F3Cl2+	0.5	302158.20	1.000	EI
14.0067	1650.52	209524.60	64.8	102.931655	102.932610	25.6	9.3	CFCl[37Cl]+	0.5	206895.14	0.987	EI
12.9691	1650.52	191568.11	59.2	152.928977	152.929416	25.6	2.9	C2F3Cl[37Cl]+	0.5	191568.11	1.000	EI
7.9953	1650.51	118136.52	36.5	84.964057	84.965110	25.6	12.4	CF2Cl+	0.5	118099.08	1.000	EI
2.5551	1650.50	37741.17	11.7	86.961005	86.962160	26.2	13.3	CF2[37Cl]+	0.5	37741.17	1.000	EI
2.2970	1650.52	33929.69	10.5	65.965767	65.966707	26.5	14.2	CFCl+	1.0	33929.69	1.000	EI
2.2008	1650.51	32507.67	10.1	104.928429	104.929660	27.0	11.7	CF[37Cl]2+	0.5	32507.67	1.000	EI
1.9375	1650.50	28618.92	8.8	154.925524	154.926466	27.2	6.1	C2F3[37Cl]2+	0.5	28618.92	1.000	EI
1.6939	1650.50	25042.18	7.7	115.962415	115.963514	26.5	9.5	C2F3Cl+	1.0	25020.89	0.999	EI
1.2734	1650.51	18811.80	5.8	30.997759	30.997855	27.7	3.1	CF+	1.5	18809.51	1.000	EI
1.1567	1650.51	17250.23	5.3	46.967920	46.968304	29.9	8.2	CCl+	1.5	17085.81	0.990	EI
0.7439	1650.51	10990.27	3.4	116.905156	116.906010	28.7	7.3	CCl3+	0.5	10988.59	1.000	EI
0.7405	1650.50	11761.85	3.6	67.962731	67.963757	32.6	15.1	CF[37Cl]+	1.0	10938.37	0.930	EI
0.7139	1650.52	11139.90	3.4	118.901935	118.903059	29.7	9.5	CCl2[37Cl]+	0.5	10544.96	0.947	EI
0.6775	1650.49	10409.25	3.2	81.935940	81.937157	30.6	14.8	CCl2+	1.0	10008.09	0.961	EI
0.5359	1650.53	7916.07	2.4	117.959137	117.960563	30.8	12.1	C2F3[37Cl]+	1.0	7916.07	1.000	EI
0.4773	1650.51	7069.58	2.2	49.996606	49.996258	46.6	-7.0	CF2+	1.0	7049.99	0.997	EI
0.4592	1650.52	6782.92	2.1	131.933174	131.933963	32.9	6.0	C2F2Cl2+	1.0	6782.64	1.000	EI
0.4318	1650.51	6378.53	2.0	34.968233	34.968304	31.6	2.0	Cl+	0.5	6378.52	1.000	EI
0.3983	1650.54	5883.77	1.8	83.933434	83.934207	32.0	9.2	CCl[37Cl]+	1.0	5883.77	1.000	EI
0.3639	1650.47	5374.82	1.7	151.934573	151.935721	33.4	7.6	C[13C]F3Cl2+	0.5	5374.82	1.000	EI
0.3611	1650.50	5333.34	1.6	77.965738	77.966707	34.9	12.4	C2FCl+	2.0	5333.32	1.000	EI
0.3337	1650.56	4929.41	1.5	48.965125	48.965354	33.5	4.7	C[37Cl]+	1.5	4929.41	1.000	EI
0.2931	1650.54	4329.96	1.3	133.929783	133.931013	32.0	9.2	C2F2Cl[37Cl]+	1.0	4329.96	1.000	EI
0.2559	1650.49	3780.34	1.2	153.931890	153.932771	35.7	5.7	C[13C]F3Cl[37Cl]+	0.5	3780.34	1.000	EI
0.2098	1650.54	3099.56	1.0	120.898779	120.900109	33.9	11.0	CCl[37Cl]2+	0.5	3099.56	1.000	EI
0.1964	1650.44	2900.34	0.9	101.937622	101.938915	41.6	12.7	[13C]FCl2+	0.5	2900.34	1.000	EI
0.1532	1650.53	2263.06	0.7	96.964304	96.965110	39.4	8.3	C2F2Cl+	1.5	2263.02	1.000	EI
0.1381	1650.46	2154.21	0.7	36.965167	36.965354	42.7	5.1	[37Cl]+	0.5	2040.34	0.947	EI
0.1355	1650.47	2000.85	0.6	103.935159	103.935965	38.6	7.8	[13C]FCl[37Cl]+	0.5	2000.85	1.000	EI
0.1340	1650.10	1993.56	0.6	80.990819	80.994661	60.5	47.4	C2F3+	1.5	1979.15	0.993	EI
0.1327	1650.50	1959.99	0.6	61.996008	61.996258	40.9	4.0	C2F2+	2.0	1959.99	1.000	EI
0.1100	1650.88	1657.09	0.5	68.993778	68.994661	30.4	12.8	CF3+	0.5	1625.45	0.981	EI
0.1067	1650.46	1576.16	0.5	166.901995	166.902816	56.7	4.9	C2F2Cl3+	0.5	1576.00	1.000	EI
0.1024	1650.53	1594.77	0.5	168.898110	168.899866	44.2	10.4	C2F2Cl2[37Cl]+	0.5	1512.38	0.948	EI
0.1012	1650.46	1495.17	0.5	79.963814	79.963757	54.6	-0.7	C2F[37Cl]+	2.0	1495.17	1.000	EI
0.0697	1650.45	1029.86	0.3	58.968520	58.968304	61.3	-3.7	C2Cl+	2.5	1029.86	1.000	EI
0.0644	1650.37	951.52	0.3	85.949953	85.968465	502.9	215.4	[13C]F2Cl+	0.5	951.52	1.000	EI
0.0644	1650.37	951.52	0.3	85.949953	85.931257	502.9	-217.5	C[37Cl]2+	1.0	951.52	1.000	EI
0.0583	1650.49	861.98	0.3	112.935338	112.935560	76.1	2.0	C2FCl2+	1.5	861.38	0.999	EI
0.0490	1650.61	760.92	0.2	98.961451	98.962160	69.3	7.2	C2F2[37Cl]+	1.5	723.89	0.951	EI
0.0463	1650.54	684.16	0.2	135.927018	135.928063	61.5	7.7	C2F2[37Cl]2+	1.0	684.16	1.000	EI
0.0442	1650.56	653.38	0.2	93.936104	93.937157	55.5	11.2	C2Cl2+	2.0	653.38	1.000	EI
0.04	1650.56	593.35	0.2	55.994529	0.0	111.2	0.0	unidentified	0.0	593.35	1.000	EI
0.0380	1650.33	1255.42	0.4	116.970510	116.966868	66.5	-31.1	C[13C]F3Cl+	1.0	560.57	0.447	EI
0.0360	1650.52	532.34	0.2	114.933022	114.932610	84.4	-3.6	C2FCl[37Cl]+	1.5	532.34	1.000	EI
0.0285	1650.47	442.30	0.1	95.935170	95.934207	108.7	-10.0	C2Cl[37Cl]+	2.0	421.41	0.953	EI
0.0284	1650.41	420.09	0.1	155.927888	155.929821	86.1	12.4	C[13C]F3[37Cl]2+	0.5	420.09	1.000	EI
0.0259	1650.53	1242.96	0.4	66.966312	66.970062	61.8	56.0	[13C]FCl+	1.0	383.06	0.308	EI
0.0258	1650.39	381.13	0.1	69.936501	69.937157	83.7	9.4	Cl2+	0.0	381.13	1.000	EI
0.02	1650.28	351.30	0.1	57.982530	0.0	32.9	0.0	unidentified	0.0	351.30	1.000	EI
0.0227	1650.56	335.52	0.1	122.897612	122.897159	80.1	-3.7	C[37Cl]3+	0.5	335.52	1.000	EI
0.0223	1649.97	450.08	0.1	60.976685	60.965354	261.6	-185.8	C2[37Cl]+	2.5	329.44	0.732	EI
0.0205	1650.42	302.83	0.1	87.964907	87.965515	63.6	6.9	[13C]F2[37Cl]+	0.5	302.83	1.000	EI
0.0181	1650.29	267.72	0.1	170.896781	170.896916	66.0	0.8	C2F2Cl[37Cl]2+	0.5	267.72	1.000	EI
0.0157	1650.43	231.56	0.1	105.931805	105.933015	94.1	11.4	[13C]F[37Cl]2+	0.5	231.56	1.000	EI
0.01	1650.33	198.10	0.1	69.996049	0.0	122.3	0.0	unidentified	0.0	198.10	1.000	EI
0.0130	1650.44	441.84	0.1	47.966772	47.971659	59.4	101.9	[13C]Cl+	1.5	191.40	0.433	EI
0.0121	1650.99	235.41	0.1	118.984621	118.963918	64.0	-174.0	C[13C]F3[37Cl]+	1.0	179.31	0.762	EI
0.0114	1650.64	168.23	0.1	71.932636	71.934207	108.7	21.8	Cl[37Cl]+	0.0	168.23	1.000	EI
0.0093	1650.35	137.83	0.0	147.902679	147.904413	100.9	11.7	C2FCl3+	1.0	137.82	1.000	EI
0.0090	1650.67	156.68	0.0	149.898174	149.901463	71.7	21.9	C2FCl2[37Cl]+	1.0	132.26	0.844	EI
0.0079	1650.35	116.85	0.0	78.975714	78.970062	153.1	-71.6	C[13C]FCl+	2.0	116.85	1.000	EI
0.0054	1650.51	10990.27	3.4	116.905156	116.929660	28.7	209.6	C2F[37Cl]2+	1.5	79.10	0.007	EI
0.0052	1650.12	76.84	0.0	185.898006	185.901219	95.7	17.3	C2F3Cl3+	0.0	76.83	1.000	EI
0.0050	1650.43	122.53	0.0	187.900250	187.898269	73.2	-10.5	C2F3Cl2[37Cl]+	0.0	73.73	0.602	EI
0.0049	1650.51	118136.52	36.5	84.964057	84.937562	25.6	-311.8	[13C]Cl[37Cl]+	1.0	71.72	0.001	EI
0.00	1650.22	63.68	0.0	74.949246	0.0	79.5	0.0	unidentified	0.0	63.68	1.000	EI
0.00	1650.65	60.27	0.0	73.947527	0.0	74.5	0.0	unidentified	0.0	60.27	1.000	EI
0.0039	1650.24	57.70	0.0	132.940705	132.937318	156.6	-25.5	C[13C]F2Cl2+	1.0	57.70	1.000	EI
0.0006	1650.33	1255.42	0.4	116.970510	116.929660	66.5	-349.2	C2F[37Cl]2+	1.5	9.04	0.007	EI


==> 200602.1550.std.7.frag.train_CFC113.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1650.51	30.9977589	4.78	3.85	18811.8	254.55	0.00413	0.6	0	931.84	20.19	EI
1650.51	34.9682333	7.76	6.22	6378.53	122.57	0.00452	0.6	0	294.67	21.65	EI
1650.46	36.965167	13.87	7.05	2154.21	73.01	0.00472	0.6	0	204.86	10.52	EI
1650.51	46.9679199	6.55	3.12	17250.23	235.07	0.0057	0.6	0	384.46	44.87	EI
1650.44	47.9667715	21.57	3.17	441.84	27.59	0.0058	0.6	0	216.86	2.04	EI
1650.56	48.9651245	8.89	3.23	4929.41	81.54	0.0059	0.6	0	618.85	7.97	EI
1650.51	49.9966063	15.75	3.28	7069.58	106.52	0.006	0.6	0	1028.5	6.87	EI
1650.56	55.9945287	111.18	3.55	593.35	20.71	0.00659	0.6	0	72.5	8.18	EI
1650.28	57.9825299	32.94	3.63	351.3	22.02	0.00678	0.6	0	164.75	2.13	EI
1650.45	58.9685203	22.41	3.67	1029.86	24.95	0.00688	0.6	0	102.25	10.07	EI
1649.97	60.9766846	104.16	3.74	450.08	29.08	0.00708	0.6	0	244.48	1.84	EI
1650.5	61.9960078	12.95	3.77	1959.99	56.86	0.00718	0.6	0	333.34	5.88	EI
1650.52	65.9657673	3.46	3.9	33929.69	444.56	0.00757	0.6	0	675.14	50.26	EI
1650.53	66.9663119	22.61	3.92	1242.96	35.24	0.00767	0.6	0	150.23	8.27	EI
1650.5	67.9627312	8.36	3.95	11761.85	250.03	0.00776	0.6	0	738.88	15.92	EI
1650.88	68.9937779	6.93	3.98	1657.09	95.29	0.00786	0.6	0	551.96	3	EI
1650.39	69.936501	31.97	3.96	381.13	23.69	0.00796	0.6	0	32.05	11.89	EI
1650.33	69.9960495	122.32	3.96	198.1	16.62	0.00796	0.6	0	90.16	2.2	EI
1650.64	71.9326357	42.33	3.92	168.23	10.26	0.00815	0.6	0	29.56	5.69	EI
1650.65	73.947527	74.54	3.89	60.27	9.81	0.00835	0.6	0	43.85	1.37	EI
1650.22	74.9492463	79.54	3.87	63.68	7.36	0.00845	0.6	0	12.21	5.21	EI
1650.5	77.9657383	9.73	3.82	5333.34	77.13	0.00875	0.6	0	237.44	22.46	EI
1650.35	78.9757139	60.41	3.8	116.85	14.45	0.00884	0.6	0	63.06	1.85	EI
1650.46	79.9638136	19.43	3.79	1495.17	42.43	0.00894	0.6	0	186.78	8.01	EI
1650.1	80.9908185	22.03	3.77	1993.56	71.46	0.00904	0.6	0	115.69	17.23	EI
1650.49	81.9359402	7.08	3.76	10409.25	139.48	0.00914	0.6	0	274.68	37.9	EI
1650.54	83.933434	8.02	3.73	5883.77	74.78	0.00933	0.6	0	782.83	7.52	EI
1650.51	84.9640568	2.29	3.72	118136.52	1323.08	0.00943	0.6	0	5896.54	20.03	EI
1650.37	85.949953	200.92	3.7	951.52	51.58	0.00953	0.6	0	523.58	1.82	EI
1650.5	86.9610045	3.11	3.69	37741.17	434.8	0.00963	0.6	0	2417.86	15.61	EI
1650.42	87.9649073	23.4	3.68	302.83	20.91	0.00973	0.6	0	34.57	8.76	EI
1650.56	93.9361038	19.81	3.65	653.38	22.81	0.01031	0.6	0	123	5.31	EI
1650.47	95.9351698	42.33	3.73	442.3	24.62	0.01051	0.6	0	103.95	4.25	EI
1650.53	96.9643038	12.16	3.76	2263.06	71.4	0.01061	0.6	0	170.67	13.26	EI
1650.61	98.9614509	25.85	3.83	760.92	20.14	0.01081	0.6	0	46.68	16.3	EI
1650.51	100.9346593	1.94	3.8	323414.55	3946.86	0.011	0.6	0	5746.39	56.28	EI
1650.44	101.9376219	13.3	3.73	2900.34	66.34	0.0111	0.6	0	361.96	8.01	EI
1650.52	102.9316552	2.2	3.67	209524.6	2462.1	0.0112	0.6	0	4333.18	48.35	EI
1650.47	103.935159	11.78	3.61	2000.85	32.57	0.0113	0.6	0	113.66	17.6	EI
1650.51	104.9284295	4.1	3.54	32507.67	342.38	0.01139	0.6	0	1290.57	25.19	EI
1650.43	105.9318052	36.27	3.48	231.56	15.24	0.01149	0.6	0	42.78	5.41	EI
1650.49	112.935338	28.75	3.09	861.98	28.98	0.01218	0.6	0	104.7	8.23	EI
1650.52	114.9330216	32.23	2.99	532.34	19.73	0.01238	0.6	0	59.81	8.9	EI
1650.5	115.962415	3.56	2.94	25042.18	257.97	0.01248	0.6	0	2343.09	10.69	EI
1650.51	116.9051556	5.6	2.89	10990.27	155.71	0.01257	0.6	0	1323.4	8.3	EI
1650.33	116.9705103	24.67	2.89	1255.42	29.7	0.01258	0.6	0	145	8.66	EI
1650.53	117.9591371	7.2	2.84	7916.07	91.19	0.01267	0.6	0	916.78	8.63	EI
1650.52	118.9019354	6.42	2.79	11139.9	183.42	0.01277	0.6	0	1152.01	9.67	EI
1650.99	118.9846214	23.57	2.79	235.41	36.91	0.01277	0.6	0	193.53	1.22	EI
1650.54	120.8987794	9.18	2.73	3099.56	54.83	0.01296	0.6	0	415.96	7.45	EI
1650.56	122.8976121	30.43	2.68	335.52	13.01	0.01316	0.6	0	37.88	8.86	EI
1650.52	131.9331735	8.58	2.3	6782.92	99.22	0.01405	0.6	0	759.14	8.94	EI
1650.24	132.9407047	61.83	2.14	57.7	13.95	0.01414	0.6	0	36.17	1.6	EI
1650.54	133.9297832	7.96	1.97	4329.96	47.94	0.01424	0.6	0	554.65	7.81	EI
1650.54	135.9270178	22.47	1.66	684.16	27.45	0.01444	0.6	0	19.28	35.49	EI
1650.35	147.9026791	39.12	0.8	137.83	14.55	0.01561	0.6	0	48.68	2.83	EI
1650.67	149.8981743	26.89	0.87	156.68	14.77	0.01581	0.6	0	26.23	5.97	EI
1650.52	150.9320598	1.94	0.91	302207.42	3844.67	0.01591	0.6	0	7779.91	38.84	EI
1650.47	151.9345729	8.87	0.95	5374.82	96.8	0.01601	0.6	0	88.18	60.96	EI
1650.52	152.9289766	2.28	0.98	191568.11	2325.39	0.01611	0.6	0	4870.62	39.33	EI
1650.49	153.93189	10.2	1.02	3780.34	58.99	0.01621	0.6	0	191.67	19.72	EI
1650.5	154.9255236	4.28	1.06	28618.92	341.31	0.0163	0.6	0	1831.29	15.63	EI
1650.41	155.927888	32.96	1.09	420.09	29.65	0.0164	0.6	0	70.56	5.95	EI
1650.46	166.9019949	20.34	1.45	1576.16	34.97	0.01748	0.6	0	124.23	12.69	EI
1650.53	168.8981096	14.57	1.51	1594.77	44.36	0.01768	0.6	0	176.17	9.05	EI
1650.29	170.8967806	24.43	1.54	267.72	23.89	0.01787	0.6	0	123.24	2.17	EI
1650.12	185.8980062	36.95	1.6	76.84	9.5	0.01934	0.6	0	41.93	1.83	EI
1650.43	187.9002498	27.52	1.56	122.53	8.04	0.01954	0.6	0	36.11	3.39	EI


==> 200602.1550.std.7.frag.train_CFC114.comp.1536.43_0.txt <==
Run file: 200602.1550.std.7.frag.train_CFC114
#############################################
Compound index: 0
Average retention time, seconds: 1536.43
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
C2F4Cl2+: 	66.48	0.0	True
C2F5Cl+: 	61.44	0.0	True
C2F3Cl3+: 	35.45	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
31.4467	1536.41	101970.49	100.0	84.963807	84.965110	25.6	15.3	CF2Cl+	0.5	101968.62	1.000	EI
25.6058	1536.43	83034.09	81.4	134.960802	134.961917	25.7	8.3	C2F4Cl+	0.5	83029.02	1.000	EI
10.0590	1536.41	32972.58	32.3	86.960750	86.962160	26.5	16.2	CF2[37Cl]+	0.5	32617.30	0.989	EI
8.1759	1536.43	26511.17	26.0	136.957799	136.958967	27.2	8.5	C2F4[37Cl]+	0.5	26511.17	1.000	EI
5.1500	1536.47	16714.67	16.4	100.933954	100.935560	28.5	15.9	CFCl2+	0.5	16699.48	0.999	EI
3.2947	1536.47	10878.78	10.7	102.931215	102.932610	30.2	13.6	CFCl[37Cl]+	0.5	10683.52	0.982	EI
2.2310	1536.43	7238.13	7.1	99.991525	99.993064	31.5	15.4	C2F4+	1.0	7234.32	0.999	EI
2.0939	1536.49	6789.80	6.7	68.993469	68.994661	27.2	17.3	CF3+	0.5	6789.80	1.000	EI
1.7001	1536.43	5512.85	5.4	49.995449	49.996258	31.4	16.2	CF2+	1.0	5512.85	1.000	EI
1.5987	1536.40	5184.55	5.1	30.997570	30.997855	33.7	9.2	CF+	1.5	5183.93	1.000	EI
1.4216	1536.47	4609.75	4.5	65.965669	65.966707	34.9	15.7	CFCl+	1.0	4609.75	1.000	EI
1.3188	1536.43	4278.92	4.2	150.931338	150.932366	34.4	6.8	C2F3Cl2+	0.5	4276.48	0.999	EI
0.7973	1536.50	2585.45	2.5	152.927878	152.929416	39.1	10.1	C2F3Cl[37Cl]+	0.5	2585.45	1.000	EI
0.5904	1536.48	1914.58	1.9	46.967884	46.968304	39.6	8.9	CCl+	1.5	1914.34	1.000	EI
0.5785	1536.40	1875.86	1.8	115.961676	115.963514	47.0	15.8	C2F3Cl+	1.0	1875.84	1.000	EI
0.5256	1536.44	1704.15	1.7	135.963923	135.965272	48.7	9.9	C[13C]F4Cl+	0.5	1704.15	1.000	EI
0.5118	1536.49	1659.60	1.6	104.927840	104.929660	44.8	17.3	CF[37Cl]2+	0.5	1659.60	1.000	EI
0.4357	1536.46	1412.68	1.4	67.962411	67.963757	43.4	19.8	CF[37Cl]+	1.0	1412.68	1.000	EI
0.3878	1536.39	1257.47	1.2	34.968091	34.968304	42.3	6.1	Cl+	0.5	1257.47	1.000	EI
0.3108	1536.38	1007.90	1.0	85.967287	85.968465	54.0	13.7	[13C]F2Cl+	0.5	1007.90	1.000	EI
0.1864	1536.51	604.33	0.6	48.964791	48.965354	65.8	11.5	C[37Cl]+	1.5	604.33	1.000	EI
0.1671	1536.35	541.87	0.5	117.958857	117.960563	59.9	14.5	C2F3[37Cl]+	1.0	541.87	1.000	EI
0.1507	1536.27	488.75	0.5	137.960298	137.962322	57.2	14.7	C[13C]F4[37Cl]+	0.5	488.75	1.000	EI
0.1240	1536.39	409.96	0.4	36.965131	36.965354	49.2	6.0	[37Cl]+	0.5	402.23	0.981	EI
0.1218	1536.44	394.99	0.4	154.925054	154.926466	99.5	9.1	C2F3[37Cl]2+	0.5	394.99	1.000	EI
0.1126	1536.52	365.62	0.4	77.964245	77.966707	133.5	31.6	C2FCl+	2.0	365.07	0.999	EI
0.1061	1536.44	402.97	0.4	81.935167	81.937157	87.0	24.3	CCl2+	1.0	344.05	0.854	EI
0.0946	1536.50	306.64	0.3	61.995399	61.996258	82.0	13.8	C2F2+	2.0	306.64	1.000	EI
0.0901	1536.15	292.24	0.3	87.963575	87.965515	97.0	22.1	[13C]F2[37Cl]+	0.5	292.24	1.000	EI
0.08	1536.65	245.55	0.2	57.980661	0.0	39.9	0.0	unidentified	0.0	245.55	1.000	EI
0.0678	1536.29	219.72	0.2	42.997737	42.997855	185.3	2.7	C2F+	2.5	219.72	1.000	EI
0.0553	1536.40	179.17	0.2	80.993664	80.994661	109.6	12.3	C2F3+	1.5	179.17	1.000	EI
0.0425	1536.65	137.76	0.1	83.932578	83.934207	109.8	19.4	CCl[37Cl]+	1.0	137.76	1.000	EI
0.0399	1536.14	131.56	0.1	58.971934	58.968304	161.6	-61.6	C2Cl+	2.5	129.24	0.982	EI
0.0268	1536.46	86.96	0.1	101.937071	101.938915	150.2	18.1	[13C]FCl2+	0.5	86.96	1.000	EI
0.0265	1536.64	86.00	0.1	96.965775	96.965110	96.1	-6.8	C2F2Cl+	1.5	86.00	1.000	EI
0.0252	1536.32	81.74	0.1	79.960466	79.963757	118.9	41.2	C2F[37Cl]+	2.0	81.74	1.000	EI
0.0235	1536.43	88.72	0.1	69.997831	69.998016	94.1	2.6	[13C]F3+	0.5	76.06	0.857	EI
0.0188	1536.66	60.87	0.1	131.930435	131.933963	127.2	26.7	C2F2Cl2+	1.0	60.83	0.999	EI
0.0062	1536.36	20.12	0.0	133.928225	133.931013	150.4	20.8	C2F2Cl[37Cl]+	1.0	20.12	1.000	EI


==> 200602.1550.std.7.frag.train_CFC114.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1536.4	30.9975705	9.02	3.85	5184.55	56.39	0.00413	0.6	0	237.72	21.81	EI
1536.39	34.9680915	13.63	6.22	1257.47	50.45	0.00452	0.6	0	218.75	5.75	EI
1536.39	36.9651308	16.94	7.05	409.96	23.21	0.00472	0.6	0	108.25	3.79	EI
1536.29	42.9977368	73.46	2.86	219.72	25.81	0.00531	0.6	0	12.83	17.12	EI
1536.48	46.9678844	12.3	3.12	1914.58	32.62	0.0057	0.6	0	72.96	26.24	EI
1536.51	48.9647906	24.33	3.23	604.33	18.38	0.0059	0.6	0	28.65	21.1	EI
1536.43	49.9954486	7.57	3.28	5512.85	67.59	0.006	0.6	0	174.57	31.58	EI
1536.65	57.9806606	39.95	3.63	245.55	15.55	0.00678	0.6	0	19.28	12.73	EI
1536.14	58.9719344	63.88	3.67	131.56	13.84	0.00688	0.6	0	21.79	6.04	EI
1536.5	61.9953991	31.23	3.77	306.64	21.99	0.00718	0.6	0	24.6	12.47	EI
1536.47	65.9656691	9.72	3.9	4609.75	84.22	0.00757	0.6	0	136.21	33.84	EI
1536.46	67.9624114	14.19	3.95	1412.68	37.52	0.00776	0.6	0	88.02	16.05	EI
1536.49	68.9934687	4.28	3.98	6789.8	164.53	0.00786	0.6	0	474.68	14.3	EI
1536.43	69.9978313	36.29	3.96	88.72	17.85	0.00796	0.6	0	50.2	1.77	EI
1536.52	77.9642446	52.46	3.82	365.62	22.38	0.00875	0.6	0	57.97	6.31	EI
1536.32	79.9604663	46.51	3.79	81.74	11.72	0.00894	0.6	0	20.81	3.93	EI
1536.4	80.993664	42.69	3.77	179.17	15.36	0.00904	0.6	0	49.34	3.63	EI
1536.44	81.9351668	33.34	3.76	402.97	24.62	0.00914	0.6	0	26.33	15.3	EI
1536.65	83.9325778	42.78	3.73	137.76	20.99	0.00933	0.6	0	77.33	1.78	EI
1536.41	84.9638069	2.16	3.72	101970.49	725.05	0.00943	0.6	0	2998.98	34	EI
1536.38	85.9672871	19.16	3.7	1007.9	35.01	0.00953	0.6	0	43.64	23.1	EI
1536.41	86.9607497	3.54	3.69	32972.58	322.63	0.00963	0.6	0	1064.87	30.96	EI
1536.15	87.9635753	37.49	3.68	292.24	14.57	0.00973	0.6	0	31.13	9.39	EI
1536.64	96.9657746	37.1	3.76	86	13.67	0.01061	0.6	0	30.26	2.84	EI
1536.43	99.991525	7.67	3.86	7238.13	144.23	0.01091	0.6	0	279.65	25.88	EI
1536.47	100.9339545	5.45	3.8	16714.67	165.55	0.011	0.6	0	379.41	44.05	EI
1536.46	101.9370714	59.26	3.73	86.96	15.07	0.0111	0.6	0	19.59	4.44	EI
1536.47	102.9312146	6.8	3.67	10878.78	128.35	0.0112	0.6	0	214.08	50.82	EI
1536.49	104.9278402	14.85	3.54	1659.6	36.65	0.01139	0.6	0	40.49	40.99	EI
1536.4	115.9616764	15.92	2.94	1875.86	41.94	0.01248	0.6	0	38.97	48.14	EI
1536.35	117.9588568	21.76	2.84	541.87	26.7	0.01267	0.6	0	31.13	17.41	EI
1536.66	131.9304352	49.9	2.3	60.87	8.92	0.01405	0.6	0	11.31	5.38	EI
1536.36	133.9282248	59.32	1.97	20.12	2.7	0.01424	0.6	0	11.11	1.81	EI
1536.43	134.9608019	2.43	1.81	83034.09	575.09	0.01434	0.6	0	1567.99	52.96	EI
1536.44	135.9639232	16.72	1.65	1704.15	28.45	0.01444	0.6	0	48.38	35.22	EI
1536.43	136.9577994	4.24	1.49	26511.17	267.09	0.01454	0.6	0	527.95	50.22	EI
1536.27	137.9602985	20.56	1.34	488.75	23.05	0.01464	0.6	0	57.75	8.46	EI
1536.43	150.9313384	9.43	0.91	4278.92	82.76	0.01591	0.6	0	98.75	43.33	EI
1536.5	152.9278781	12.01	0.98	2585.45	52.79	0.01611	0.6	0	83.24	31.06	EI
1536.44	154.9250539	38.53	1.06	394.99	32.2	0.0163	0.6	0	26.58	14.86	EI


==> 200602.1550.std.7.frag.train_CFC115.comp.1409.14_0.txt <==
Run file: 200602.1550.std.7.frag.train_CFC115
#############################################
Compound index: 0
Average retention time, seconds: 1409.14
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
C2F5Cl+: 	52.02	0.0	True
C2F4Cl2+: 	27.62	0.0	True
C2F6+: 	22.28	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
29.6514	1409.13	35377.36	100.0	84.963380	84.965110	26.8	20.4	CF2Cl+	0.5	35376.77	1.000	EI
23.9127	1409.14	28531.78	80.6	118.989764	118.991467	27.4	14.3	C2F5+	0.5	28530.02	1.000	EI
15.0695	1409.15	17979.59	50.8	68.993202	68.994661	26.2	21.1	CF3+	0.5	17979.24	1.000	EI
10.6412	1409.15	12697.93	35.9	134.959916	134.961917	28.9	14.8	C2F4Cl+	0.5	12695.91	1.000	EI
9.4848	1409.13	11670.30	33.0	86.960432	86.962160	28.3	19.9	CF2[37Cl]+	0.5	11316.18	0.970	EI
3.3899	1409.15	4044.47	11.4	136.956785	136.958967	33.9	15.9	C2F4[37Cl]+	0.5	4044.47	1.000	EI
2.1332	1409.13	2545.13	7.2	49.995460	49.996258	47.8	16.0	CF2+	1.0	2545.13	1.000	EI
1.7773	1409.16	2120.50	6.0	30.997306	30.997855	46.4	17.7	CF+	1.5	2120.50	1.000	EI
1.0140	1409.22	1209.82	3.4	99.991364	99.993064	37.6	17.0	C2F4+	1.0	1209.82	1.000	EI
0.7013	1409.03	836.73	2.4	65.965846	65.966707	61.0	13.0	CFCl+	1.0	836.73	1.000	EI
0.4636	1409.10	553.15	1.6	119.993371	119.994822	70.9	12.1	C[13C]F5+	0.5	553.15	1.000	EI
0.2930	1409.06	349.61	1.0	85.967115	85.968465	68.7	15.7	[13C]F2Cl+	0.5	349.61	1.000	EI
0.2568	1408.99	306.42	0.9	46.967378	46.968304	114.1	19.7	CCl+	1.5	306.42	1.000	EI
0.2022	1409.26	241.19	0.7	67.961882	67.963757	80.4	27.6	CF[37Cl]+	1.0	241.19	1.000	EI
0.1955	1409.39	233.30	0.7	34.967782	34.968304	34.5	14.9	Cl+	0.5	233.30	1.000	EI
0.1713	1409.06	204.36	0.6	135.963579	135.965272	102.0	12.5	C[13C]F4Cl+	0.5	204.36	1.000	EI
0.1581	1409.15	188.68	0.5	69.996399	69.998016	79.9	23.1	[13C]F3+	0.5	188.68	1.000	EI
0.0781	1409.35	93.24	0.3	115.961963	115.963514	86.8	13.4	C2F3Cl+	1.0	93.24	1.000	EI
0.0560	1408.75	66.83	0.2	87.963284	87.965515	137.7	25.4	[13C]F2[37Cl]+	0.5	66.83	1.000	EI
0.0257	1408.87	30.68	0.1	48.965780	48.965354	85.1	-8.7	C[37Cl]+	1.5	30.68	1.000	EI
0.0235	1409.27	28.05	0.1	61.994568	61.996258	93.6	27.2	C2F2+	2.0	28.03	0.999	EI


==> 200602.1550.std.7.frag.train_CFC115.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1409.16	30.9973064	15.65	3.85	2120.5	47.13	0.00413	0.6	0	34.52	61.43	EI
1409.39	34.9677819	9.5	6.22	233.3	54.68	0.00452	0.6	0	169.07	1.38	EI
1408.99	46.9673777	44.55	3.11	306.42	20.05	0.0057	0.6	0	25.21	12.15	EI
1408.87	48.9657802	32.52	3.23	30.68	9.63	0.0059	0.6	0	21.16	1.45	EI
1409.13	49.99546	16.32	3.28	2545.13	43.38	0.006	0.6	0	27.93	91.12	EI
1409.27	61.9945685	36.09	3.77	28.05	9.45	0.00718	0.6	0	8.73	3.21	EI
1409.03	65.9658465	22.24	3.9	836.73	28.07	0.00757	0.6	0	45.1	18.55	EI
1409.26	67.9618817	30.57	3.95	241.19	20.68	0.00776	0.6	0	34.67	6.96	EI
1409.15	68.9932021	3.09	3.98	17979.59	157	0.00786	0.6	0	459.63	39.12	EI
1409.15	69.9963993	30.35	3.96	188.68	16.63	0.00796	0.6	0	50.49	3.74	EI
1409.13	84.9633804	3.87	3.72	35377.36	317.35	0.00943	0.6	0	1757.43	20.13	EI
1409.06	85.9671146	25.59	3.7	349.61	19.98	0.00953	0.6	0	25.45	13.74	EI
1409.13	86.9604323	5.27	3.69	11670.3	104.65	0.00963	0.6	0	423.74	27.54	EI
1408.75	87.9632839	54.16	3.68	66.83	12.32	0.00973	0.6	0	28.19	2.37	EI
1409.22	99.9913643	11.24	3.86	1209.82	53.54	0.01091	0.6	0	188.27	6.43	EI
1409.35	115.9619628	33.23	2.94	93.24	8	0.01248	0.6	0	38.6	2.42	EI
1409.14	118.9897636	4.51	2.79	28531.78	275.3	0.01277	0.6	0	913.55	31.23	EI
1409.1	119.9933706	26.54	2.76	553.15	29.02	0.01287	0.6	0	44.79	12.35	EI
1409.15	134.9599156	5.78	1.81	12697.93	123.75	0.01434	0.6	0	445.33	28.51	EI
1409.06	135.9635786	39.56	1.65	204.36	19.56	0.01444	0.6	0	34.91	5.85	EI
1409.15	136.9567846	9.17	1.49	4044.47	60.47	0.01454	0.6	0	124.13	32.58	EI


==> 200602.1550.std.7.frag.train_CFC12.comp.1441.60_0.txt <==
Run file: 200602.1550.std.7.frag.train_CFC12
#############################################
Compound index: 0
Average retention time, seconds: 1441.60
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
CF2Cl2+: 	91.37	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
59.0258	1441.59	2783266.70	100.0	84.963845	84.965110	25.1	14.9	CF2Cl+	0.5	2783228.85	1.000	EI
18.8809	1441.60	893642.13	32.1	86.960837	86.962160	25.2	15.2	CF2[37Cl]+	0.5	890287.78	0.996	EI
5.4172	1441.60	255444.00	9.2	100.934228	100.935560	25.5	13.2	CFCl2+	0.5	255434.06	1.000	EI
4.3617	1441.61	205687.07	7.4	49.995524	49.996258	25.4	14.7	CF2+	1.0	205666.96	1.000	EI
3.4187	1441.61	161201.61	5.8	102.931154	102.932610	25.4	14.1	CFCl[37Cl]+	0.5	161201.61	1.000	EI
1.6410	1441.61	77379.00	2.8	65.965474	65.966707	25.7	18.7	CFCl+	1.0	77379.00	1.000	EI
1.4302	1441.65	67438.50	2.4	34.967966	34.968304	25.9	9.7	Cl+	0.5	67438.50	1.000	EI
1.3130	1441.61	61919.55	2.2	30.997452	30.997855	25.9	13.0	CF+	1.5	61912.23	1.000	EI
0.9199	1441.60	43376.30	1.6	46.967604	46.968304	26.6	14.9	CCl+	1.5	43376.30	1.000	EI
0.6057	1441.48	28558.35	1.0	85.966826	85.968465	27.0	19.1	[13C]F2Cl+	0.5	28558.35	1.000	EI
0.5541	1441.61	26126.62	0.9	104.927995	104.929660	27.3	15.9	CF[37Cl]2+	0.5	26126.62	1.000	EI
0.5249	1441.64	25979.01	0.9	67.962412	67.963757	26.3	19.8	CF[37Cl]+	1.0	24751.72	0.953	EI
0.4575	1441.63	23606.88	0.8	36.964918	36.965354	28.9	11.8	[37Cl]+	0.5	21571.99	0.914	EI
0.2960	1441.64	14805.33	0.5	48.964563	48.965354	28.0	16.2	C[37Cl]+	1.5	13958.51	0.943	EI
0.1938	1441.47	9137.67	0.3	87.963977	87.965515	28.8	17.5	[13C]F2[37Cl]+	0.5	9137.67	1.000	EI
0.1206	1441.57	5687.95	0.2	69.935799	69.937157	34.9	19.4	Cl2+	0.0	5687.93	1.000	EI
0.0985	1441.61	4646.77	0.2	119.932267	119.933963	32.6	14.1	CF2Cl2+	0.0	4646.65	1.000	EI
0.0849	1441.58	4003.37	0.1	81.935834	81.937157	33.6	16.1	CCl2+	1.0	4003.37	1.000	EI
0.08	1441.63	3798.82	0.1	40.967063	0.0	21.3	0.0	unidentified	0.0	3798.82	1.000	EI
0.0772	1441.61	3846.97	0.1	71.932534	71.934207	33.1	23.3	Cl[37Cl]+	0.0	3638.86	0.946	EI
0.0628	1441.69	2961.42	0.1	121.929435	121.931013	38.0	12.9	CF2Cl[37Cl]+	0.0	2961.42	1.000	EI
0.06	1441.57	2749.47	0.1	41.966110	0.0	11.2	0.0	unidentified	0.0	2749.47	1.000	EI
0.0545	1441.60	2742.77	0.1	83.932305	83.934207	43.6	22.7	CCl[37Cl]+	1.0	2567.74	0.936	EI
0.0519	1441.44	2445.13	0.1	101.937405	101.938915	37.9	14.8	[13C]FCl2+	0.5	2445.13	1.000	EI
0.0341	1441.52	1607.82	0.1	103.934196	103.935965	42.0	17.0	[13C]FCl[37Cl]+	0.5	1607.82	1.000	EI
0.0123	1441.67	603.39	0.0	73.929472	73.931257	63.5	24.1	[37Cl]2+	0.0	581.99	0.965	EI
0.0096	1441.45	451.52	0.0	47.969767	47.971659	75.5	39.4	[13C]Cl+	1.5	451.52	1.000	EI
0.0095	1441.64	445.76	0.0	123.924985	123.928063	76.3	24.8	CF2[37Cl]2+	0.0	445.76	1.000	EI
0.0090	1441.61	424.71	0.0	53.966137	53.966707	66.4	10.6	FCl+	0.0	424.71	1.000	EI
0.01	1441.56	413.01	0.0	42.964979	0.0	32.0	0.0	unidentified	0.0	413.01	1.000	EI
0.01	1441.60	329.24	0.0	32.983615	0.0	48.0	0.0	unidentified	0.0	329.24	1.000	EI
0.0042	1441.50	195.71	0.0	105.931679	105.933015	100.5	12.6	[13C]F[37Cl]2+	0.5	195.71	1.000	EI
0.00	1441.64	189.45	0.0	33.986925	0.0	104.5	0.0	unidentified	0.0	189.45	1.000	EI
0.0029	1441.72	161.82	0.0	55.963617	55.963757	131.8	2.5	F[37Cl]+	0.0	135.85	0.840	EI


==> 200602.1550.std.7.frag.train_CFC12.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1441.61	30.9974521	2.64	3.85	61919.55	412.02	0.00413	0.6	0	1704.26	36.33	EI
1441.6	32.9836149	48.05	4.94	329.24	26.91	0.00433	0.6	0	59.9	5.5	EI
1441.64	33.9869249	104.5	5.61	189.45	24.2	0.00443	0.6	0	78.26	2.42	EI
1441.65	34.9679662	2.67	6.22	67438.5	424.84	0.00452	0.6	0	860.97	78.33	EI
1441.63	36.9649177	5.79	7.05	23606.88	200.17	0.00472	0.6	0	257.75	91.59	EI
1441.63	40.9670629	21.35	2.72	3798.82	56.83	0.00511	0.6	0	103.99	36.53	EI
1441.57	41.9661103	11.17	2.79	2749.47	47.52	0.00521	0.6	0	65.9	41.72	EI
1441.56	42.9649795	32.04	2.86	413.01	26.69	0.00531	0.6	0	25.02	16.5	EI
1441.6	46.967604	3.67	3.11	43376.3	214.07	0.0057	0.6	0	815.44	53.19	EI
1441.45	47.9697673	28.51	3.17	451.52	19.71	0.0058	0.6	0	65.68	6.87	EI
1441.64	48.9645631	5	3.23	14805.33	93.54	0.0059	0.6	0	233.37	63.44	EI
1441.61	49.9955243	1.75	3.28	205687.07	944.17	0.006	0.6	0	1824.78	112.72	EI
1441.61	53.9661372	24.6	3.47	424.71	24.73	0.00639	0.6	0	26.88	15.8	EI
1441.72	55.963617	51.77	3.55	161.82	13.75	0.00658	0.6	0	30.08	5.38	EI
1441.61	65.9654741	2.4	3.9	77379	403.83	0.00757	0.6	0	1428.11	54.18	EI
1441.64	67.9624121	3.3	3.95	25979.01	213.31	0.00776	0.6	0	529.88	49.03	EI
1441.57	69.9357986	9.75	3.96	5687.95	57.5	0.00796	0.6	0	150.92	37.69	EI
1441.61	71.9325339	8.66	3.92	3846.97	53.73	0.00815	0.6	0	98.01	39.25	EI
1441.67	73.9294717	23.35	3.89	603.39	23.88	0.00835	0.6	0	34.46	17.51	EI
1441.58	81.9358339	8.95	3.76	4003.37	59.15	0.00914	0.6	0	99.94	40.06	EI
1441.6	83.9323047	14.3	3.73	2742.77	43.06	0.00933	0.6	0	53.47	51.3	EI
1441.59	84.9638451	0.98	3.72	2783266.7	19283.99	0.00943	0.6	0	19773.51	140.76	EI
1441.48	85.966826	4.06	3.7	28558.35	154.17	0.00953	0.6	0	679.93	42	EI
1441.6	86.9608375	1.1	3.69	893642.13	5254.23	0.00963	0.6	0	20991.06	42.57	EI
1441.47	87.963977	5.7	3.68	9137.67	79.71	0.00973	0.6	0	276.19	33.09	EI
1441.6	100.9342282	1.91	3.8	255444	1692.37	0.011	0.6	0	3107.83	82.19	EI
1441.44	101.9374055	11.42	3.73	2445.13	75.91	0.0111	0.6	0	79.38	30.8	EI
1441.61	102.9311538	1.7	3.67	161201.61	917.16	0.0112	0.6	0	4237.59	38.04	EI
1441.52	103.934196	13.51	3.61	1607.82	39.47	0.0113	0.6	0	50.22	32.01	EI
1441.61	104.9279947	4.42	3.54	26126.62	307.05	0.01139	0.6	0	657.36	39.74	EI
1441.5	105.9316789	38.93	3.48	195.71	16.23	0.01149	0.6	0	19.76	9.9	EI
1441.61	119.9322673	8.35	2.76	4646.77	66.19	0.01287	0.6	0	117.36	39.59	EI
1441.69	121.929435	11.47	2.7	2961.42	51.26	0.01306	0.6	0	66.04	44.84	EI
1441.64	123.9249853	28.82	2.65	445.76	24.32	0.01326	0.6	0	17.45	25.54	EI


==> 200602.1550.std.7.frag.train_CFC13.comp.1298.01_0.txt <==
Run file: 200602.1550.std.7.frag.train_CFC13
#############################################
Compound index: 0
Average retention time, seconds: 1298.01
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
CF3Cl+: 	39.59	0.0	True
CF4+: 	28.76	0.0	True
CF2Cl2+: 	8.25	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
65.5501	1298.00	12124.52	100.0	68.993126	68.994661	26.9	22.2	CF3+	0.5	12123.30	1.000	EI
19.4998	1297.94	3606.43	29.7	84.963516	84.965110	38.6	18.8	CF2Cl+	0.5	3606.43	1.000	EI
5.9489	1298.25	1100.23	9.1	49.995574	49.996258	46.9	13.7	CF2+	1.0	1100.23	1.000	EI
5.5739	1298.11	1030.88	8.5	86.960470	86.962160	55.5	19.4	CF2[37Cl]+	0.5	1030.88	1.000	EI
1.5091	1297.57	279.10	2.3	34.967867	34.968304	34.6	12.5	Cl+	0.5	279.10	1.000	EI
0.4827	1298.20	277.53	2.3	36.964888	36.965354	62.9	12.6	[37Cl]+	0.5	89.28	0.322	EI
0.4110	1297.83	76.02	0.6	69.996125	69.998016	107.7	27.0	[13C]F3+	0.5	76.02	1.000	EI


==> 200602.1550.std.7.frag.train_CFC13.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1297.57	34.9678668	9.58	6.22	279.1	40.24	0.00452	0.6	0	205.47	1.36	EI
1298.2	36.9648881	23.09	7.05	277.53	21.5	0.00472	0.6	0	117.36	2.36	EI
1298.25	49.9955742	15.87	3.28	1100.23	35.44	0.006	0.6	0	125.39	8.77	EI
1298	68.9931262	3.99	3.98	12124.52	156.22	0.00786	0.6	0	6604.8	1.84	EI
1297.83	69.9961251	41.89	3.96	76.02	10.91	0.00796	0.6	0	49.95	1.52	EI
1297.94	84.9635156	11.75	3.72	3606.43	77.49	0.00943	0.6	0	26.09	138.25	EI
1298.11	86.9604705	19.81	3.69	1030.88	38.98	0.00963	0.6	0	69.69	14.79	EI


==> 200602.1550.std.7.frag.train_CH2Br2.comp.1790.97_0.txt <==
Run file: 200602.1550.std.7.frag.train_CH2Br2
#############################################
Compound index: 0
Average retention time, seconds: 1790.97
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H2CBr2+: 	43.60	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
25.3797	1790.91	2307.02	100.0	173.848892	173.849729	40.6	4.8	H2CBr[81Br]+	0.0	2307.02	1.000	EI
19.0085	1790.98	1837.07	79.6	92.930499	92.933439	53.0	31.6	H2CBr+	0.5	1727.88	0.941	EI
18.4940	1790.86	1781.32	77.2	94.930677	94.931391	54.1	7.5	H2C[81Br]+	0.5	1681.11	0.944	EI
13.1490	1791.03	1195.49	51.8	171.851406	171.851777	55.0	2.2	H2CBr2+	0.0	1195.24	1.000	EI
12.4467	1791.07	1226.04	53.1	175.848195	175.847681	51.9	-2.9	H2C[81Br]2+	0.0	1131.41	0.923	EI
3.3448	1790.89	304.05	13.2	78.916242	78.917789	104.2	19.6	Br+	0.5	304.05	1.000	EI
2.7782	1791.25	252.54	10.9	80.915515	80.915741	92.9	2.8	[81Br]+	0.5	252.54	1.000	EI
1.7729	1791.29	186.48	8.1	90.917724	90.917789	122.7	0.7	CBr+	1.5	161.16	0.864	EI
1.7249	1790.98	1837.07	79.6	92.930499	92.915741	53.0	-158.8	C[81Br]+	1.5	156.79	0.085	EI


==> 200602.1550.std.7.frag.train_CH2Br2.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1790.89	78.9162418	40.46	3.8	304.05	12.13	0.00884	0.6	0	36.19	8.4	EI
1791.25	80.9155146	35.77	3.77	252.54	14.18	0.00904	0.6	0	46.91	5.38	EI
1791.29	90.9177242	48.04	3.64	186.48	14.31	0.01002	0.6	0	92.67	2.01	EI
1790.98	92.9304994	18.68	3.62	1837.07	32.62	0.01022	0.6	0	179.91	10.21	EI
1790.86	94.9306767	19.2	3.69	1781.32	30.15	0.01041	0.6	0	78.26	22.76	EI
1791.03	171.8514058	19.61	1.56	1195.49	26.01	0.01797	0.6	0	123.88	9.65	EI
1790.91	173.8488915	12.82	1.59	2307.02	41.34	0.01816	0.6	0	64.42	35.81	EI
1791.07	175.8481954	18.2	1.62	1226.04	28.35	0.01836	0.6	0	42.36	28.94	EI


==> 200602.1550.std.7.frag.train_CH2Cl2.comp.1626.37_0.txt <==
Run file: 200602.1550.std.7.frag.train_CH2Cl2
#############################################
Compound index: 0
Average retention time, seconds: 1626.37
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H2CCl2+: 	99.18	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
29.3787	1626.37	161423.99	100.0	83.951532	83.952807	25.5	15.2	H2CCl2+	0.0	160911.39	0.997	EI
25.6955	1626.37	143375.72	88.8	48.983153	48.983954	25.8	16.4	H2CCl+	0.5	140738.22	0.982	EI
18.7705	1626.37	102808.70	63.7	85.948521	85.949857	25.6	15.5	H2CCl[37Cl]+	0.0	102808.70	1.000	EI
8.2194	1626.36	46757.02	29.0	50.980369	50.981004	26.9	12.5	H2C[37Cl]+	0.5	45018.76	0.963	EI
4.4023	1626.35	25929.38	16.1	46.967714	46.968304	26.5	12.6	CCl+	1.5	24112.29	0.930	EI
2.9879	1626.38	16365.45	10.1	87.945556	87.946907	29.0	15.4	H2C[37Cl]2+	0.0	16365.45	1.000	EI
2.2242	1626.37	12427.95	7.7	47.975298	47.976129	30.4	17.3	HCCl+	1.0	12182.05	0.980	EI
1.4082	1626.37	143375.72	88.8	48.983153	48.965354	25.8	-363.4	C[37Cl]+	1.5	7712.94	0.054	EI
1.3771	1626.40	7542.78	4.7	34.968048	34.968304	30.4	7.3	Cl+	0.5	7542.78	1.000	EI
0.8862	1626.38	4856.72	3.0	82.943362	82.944982	34.3	19.5	HCCl2+	0.5	4854.06	0.999	EI
0.73	1626.36	4023.20	2.5	40.967188	0.0	18.2	0.0	unidentified	0.0	4023.20	1.000	EI
0.7115	1626.36	4930.33	3.1	49.975106	49.973179	43.3	-38.6	HC[37Cl]+	1.0	3896.74	0.790	EI
0.5670	1626.37	4573.59	2.8	84.945995	84.942032	56.5	-46.7	HCCl[37Cl]+	0.5	3105.39	0.679	EI
0.49	1626.36	2669.11	1.7	41.966494	0.0	16.0	0.0	unidentified	0.0	2669.11	1.000	EI
0.4405	1626.34	2712.28	1.7	36.965026	36.965354	36.3	8.9	[37Cl]+	0.5	2412.75	0.890	EI
0.3291	1626.37	4573.59	2.8	84.945995	84.956162	56.5	119.7	H2[13C]Cl2+	0.0	1802.54	0.394	EI
0.2931	1626.40	1605.38	1.0	35.975730	35.976129	46.7	11.1	HCl+	0.0	1605.12	1.000	EI
0.2878	1626.36	4930.33	3.1	49.975106	49.987309	43.3	244.2	H2[13C]Cl+	0.5	1576.56	0.320	EI
0.2415	1626.31	1514.62	0.9	81.935922	81.937157	48.0	15.1	CCl2+	1.0	1322.84	0.873	EI
0.2105	1626.36	1501.45	0.9	86.948531	86.953212	82.2	53.8	H2[13C]Cl[37Cl]+	0.0	1153.18	0.768	EI
0.1545	1626.37	161423.99	100.0	83.951532	83.934207	25.5	-206.4	CCl[37Cl]+	1.0	846.29	0.005	EI
0.1174	1626.34	642.92	0.4	69.935898	69.937157	63.5	18.0	Cl2+	0.0	642.92	1.000	EI
0.10	1626.31	545.51	0.3	42.965219	0.0	56.1	0.0	unidentified	0.0	545.51	1.000	EI
0.0937	1626.30	560.54	0.3	37.972596	37.973179	69.2	15.3	H[37Cl]+	0.0	513.44	0.916	EI
0.0916	1626.15	501.71	0.3	51.984005	51.984359	87.4	6.8	H2[13C][37Cl]+	0.5	501.71	1.000	EI
0.0907	1626.36	1501.45	0.9	86.948531	86.939082	82.2	-108.7	HC[37Cl]2+	0.5	496.67	0.331	EI
0.0672	1626.34	368.02	0.2	71.932271	71.934207	73.9	26.9	Cl[37Cl]+	0.0	368.02	1.000	EI
0.0493	1626.37	12427.95	7.7	47.975298	47.971659	30.4	-75.8	[13C]Cl+	1.5	270.11	0.022	EI
0.0249	1626.37	143375.72	88.8	48.983153	48.979484	25.8	-74.9	H[13C]Cl+	1.0	136.46	0.001	EI
0.0247	1626.37	102808.70	63.7	85.948521	85.931257	25.6	-200.9	C[37Cl]2+	1.0	135.35	0.001	EI
0.0158	1626.36	4930.33	3.1	49.975106	49.968709	43.3	-128.0	[13C][37Cl]+	1.5	86.40	0.018	EI
0.0144	1626.22	79.03	0.0	88.949737	88.950262	137.1	5.9	H2[13C][37Cl]2+	0.0	79.03	1.000	EI


==> 200602.1550.std.7.frag.train_CH2Cl2.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1626.4	34.9680479	6.92	6.22	7542.78	81.79	0.00452	0.6	0	300.3	25.12	EI
1626.4	35.9757297	15.8	6.65	1605.38	28.17	0.00462	0.6	0	99.98	16.06	EI
1626.34	36.9650261	10.54	7.05	2712.28	47.74	0.00472	0.6	0	134.85	20.11	EI
1626.3	37.9725962	25.79	5.49	560.54	26.12	0.00482	0.6	0	54.96	10.2	EI
1626.36	40.9671878	18.16	2.72	4023.2	119.29	0.00511	0.6	0	135.21	29.75	EI
1626.36	41.9664944	16.03	2.79	2669.11	55.42	0.00521	0.6	0	102.22	26.11	EI
1626.31	42.9652192	56.06	2.86	545.51	29.77	0.00531	0.6	0	103.94	5.25	EI
1626.35	46.9677143	3.55	3.12	25929.38	209.54	0.0057	0.6	0	834.3	31.08	EI
1626.37	47.9752979	6.95	3.17	12427.95	101.19	0.0058	0.6	0	267.86	46.4	EI
1626.37	48.9831531	2.47	3.23	143375.72	601.95	0.0059	0.6	0	4526.17	31.68	EI
1626.36	49.9751064	14.16	3.28	4930.33	90.74	0.006	0.6	0	156.87	31.43	EI
1626.36	50.9803687	3.92	3.33	46757.02	224.45	0.0061	0.6	0	1306.23	35.8	EI
1626.15	51.9840053	33.52	3.38	501.71	26.41	0.00619	0.6	0	37.33	13.44	EI
1626.34	69.9358978	23.36	3.96	642.92	30.74	0.00796	0.6	0	12.55	51.22	EI
1626.34	71.9322709	27.8	3.92	368.02	18.5	0.00815	0.6	0	24.38	15.1	EI
1626.31	81.9359218	16.39	3.76	1514.62	51.24	0.00914	0.6	0	49.59	30.55	EI
1626.38	82.9433618	9.41	3.75	4856.72	66.15	0.00923	0.6	0	115.57	42.02	EI
1626.37	83.9515324	1.92	3.73	161423.99	921.44	0.00933	0.6	0	2657.09	60.75	EI
1626.37	84.9459952	20.25	3.72	4573.59	62.65	0.00943	0.6	0	164.15	27.86	EI
1626.37	85.9485206	2.24	3.7	102808.7	620	0.00953	0.6	0	1313.03	78.3	EI
1626.36	86.9485311	31.31	3.69	1501.45	45.75	0.00963	0.6	0	131.71	11.4	EI
1626.38	87.9455561	5.84	3.68	16365.45	145.89	0.00973	0.6	0	402.67	40.64	EI
1626.22	88.9497374	53.94	3.67	79.03	10.72	0.00982	0.6	0	30.88	2.56	EI


==> 200602.1550.std.7.frag.train_CH3Br.comp.1549.64_0.txt <==
Run file: 200602.1550.std.7.frag.train_CH3Br
#############################################
Compound index: 0
Average retention time, seconds: 1549.64
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H3CBr+: 	76.88	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
38.5470	1549.64	15703.22	100.0	93.939126	93.941264	26.7	22.8	H3CBr+	0.0	15701.46	1.000	EI
37.3436	1549.65	15211.27	96.9	95.937744	95.939216	29.0	15.3	H3C[81Br]+	0.0	15211.27	1.000	EI
3.3451	1549.67	1362.59	8.7	78.916263	78.917789	49.9	19.3	Br+	0.5	1362.57	1.000	EI
3.2309	1549.70	1316.04	8.4	80.914631	80.915741	43.4	13.7	[81Br]+	0.5	1316.04	1.000	EI
2.8967	1549.59	1179.96	7.5	90.916532	90.917789	42.6	13.8	CBr+	1.5	1179.92	1.000	EI
2.8183	1549.64	2912.68	18.5	92.925570	92.915741	52.2	-105.8	C[81Br]+	1.5	1147.98	0.394	EI
1.4395	1549.63	586.51	3.7	91.924215	91.925614	77.8	15.2	HCBr+	1.0	586.34	1.000	EI
1.4005	1549.64	15703.22	100.0	93.939126	93.923566	26.7	-165.6	HC[81Br]+	1.0	570.47	0.036	EI
0.4817	1549.44	196.45	1.3	79.924606	79.925614	73.6	12.6	HBr+	0.0	196.23	0.999	EI
0.4318	1549.68	2133.48	13.6	94.930787	94.944619	43.5	145.7	H3[13C]Br+	0.0	175.89	0.082	EI
0.3218	1549.65	131.09	0.8	96.944603	96.942571	124.7	-21.0	H3[13C][81Br]+	0.0	131.09	1.000	EI


==> 200602.1550.std.7.frag.train_CH3Br.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1549.67	78.916263	17.26	3.8	1362.59	39.38	0.00884	0.6	0	14.77	92.28	EI
1549.44	79.9246063	27.67	3.79	196.45	10.65	0.00894	0.6	0	26.3	7.47	EI
1549.7	80.9146315	14.21	3.77	1316.04	34.25	0.00904	0.6	0	43.01	30.6	EI
1549.59	90.9165318	13.8	3.64	1179.96	46.33	0.01002	0.6	0	12.56	93.97	EI
1549.63	91.924215	29.48	3.63	586.51	25.87	0.01012	0.6	0	52.63	11.14	EI
1549.64	92.92557	18.31	3.62	2912.68	42.65	0.01021	0.6	0	34.65	84.05	EI
1549.64	93.9391255	3.79	3.65	15703.22	102.57	0.01031	0.6	0	139.83	112.3	EI
1549.68	94.9307866	14.23	3.69	2133.48	60.77	0.01041	0.6	0	30.64	69.62	EI
1549.65	95.9377438	5.87	3.73	15211.27	123.8	0.01051	0.6	0	136.72	111.26	EI
1549.65	96.9446026	48.87	3.76	131.09	13.11	0.01061	0.6	0	8.87	14.78	EI


==> 200602.1550.std.7.frag.train_CH3Cl.comp.1494.70_0.txt <==
Run file: 200602.1550.std.7.frag.train_CH3Cl
#############################################
Compound index: 0
Average retention time, seconds: 1494.70
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H3CCl+: 	79.00	0.0	True
CF+: 	0.03	1.5	False
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
62.7886	1494.70	782849.56	100.0	49.991061	49.991779	25.3	14.4	H3CCl+	0.0	780198.80	0.997	EI
20.0846	1494.70	259161.91	33.1	51.988068	51.988829	25.3	14.6	H3C[37Cl]+	0.0	249566.78	0.963	EI
4.5054	1494.69	55983.22	7.2	46.967542	46.968304	25.9	16.2	CCl+	1.5	55983.22	1.000	EI
1.9786	1494.71	26430.31	3.4	47.975249	47.976129	28.1	18.3	HCCl+	1.0	24586.17	0.930	EI
1.4794	1494.70	62855.98	8.0	48.981823	48.965354	27.1	-336.2	C[37Cl]+	1.5	18382.38	0.292	EI
1.2962	1494.69	16106.35	2.1	34.967884	34.968304	27.3	12.0	Cl+	0.5	16106.35	1.000	EI
0.7034	1494.68	23263.37	3.0	50.983380	50.995134	35.6	230.6	H3[13C]Cl+	0.0	8739.86	0.376	EI
0.6329	1494.70	782849.56	100.0	49.991061	49.973179	25.3	-357.7	HC[37Cl]+	1.0	7864.52	0.010	EI
0.4332	1494.73	5383.10	0.7	35.975625	35.976129	30.2	14.0	HCl+	0.0	5382.78	1.000	EI
0.4146	1494.72	5716.82	0.7	36.965041	36.965354	30.4	8.5	[37Cl]+	0.5	5152.04	0.901	EI
0.2249	1494.66	2794.03	0.4	52.991462	52.992184	38.6	13.6	H3[13C][37Cl]+	0.0	2794.03	1.000	EI
0.1325	1494.65	1646.90	0.2	37.972641	37.973179	43.3	14.2	H[37Cl]+	0.0	1646.90	1.000	EI
0.0518	1494.71	26430.31	3.4	47.975249	47.971659	28.1	-74.8	[13C]Cl+	1.5	643.75	0.024	EI
0.0313	1494.66	389.07	0.0	30.997513	30.997855	87.4	11.0	CF+	1.5	389.07	1.000	EI
0.0293	1494.68	23263.37	3.0	50.983380	50.998056	35.6	287.9	H2[2H]CCl+	0.0	364.58	0.016	EI
0.0222	1494.70	62855.98	8.0	48.981823	48.979484	27.1	-47.8	H[13C]Cl+	1.0	275.42	0.004	EI
0.0094	1494.66	2794.03	0.4	52.991462	52.995106	38.6	68.8	H2[2H]C[37Cl]+	0.0	116.62	0.042	EI
0.0071	1494.68	23263.37	3.0	50.983380	50.976534	35.6	-134.3	H[13C][37Cl]+	1.0	88.10	0.004	EI


==> 200602.1550.std.7.frag.train_CH3Cl.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1494.66	30.9975131	33.48	3.85	389.07	30.58	0.00413	0.6	0	239.68	1.62	EI
1494.69	34.9678844	4.43	6.22	16106.35	87.47	0.00452	0.6	0	199.58	80.7	EI
1494.73	35.9756254	6.75	6.65	5383.1	89.36	0.00462	0.6	0	55.4	97.16	EI
1494.72	36.965041	6.92	7.05	5716.82	70.61	0.00472	0.6	0	102	56.05	EI
1494.65	37.9726414	14.16	5.49	1646.9	48.86	0.00482	0.6	0	363.32	4.53	EI
1494.69	46.9675421	2.76	3.11	55983.22	327.59	0.0057	0.6	0	481.05	116.38	EI
1494.71	47.975249	5.15	3.17	26430.31	187.49	0.0058	0.6	0	186.64	141.61	EI
1494.7	48.9818232	4.23	3.23	62855.98	333.74	0.0059	0.6	0	1117.92	56.23	EI
1494.7	49.9910606	1.53	3.28	782849.56	1879.22	0.006	0.6	0	9661.16	81.03	EI
1494.68	50.9833796	10.12	3.33	23263.37	132.22	0.0061	0.6	0	699.31	33.27	EI
1494.7	51.9880682	1.48	3.38	259161.91	855.12	0.00619	0.6	0	2150.99	120.49	EI
1494.66	52.9914622	11.77	3.42	2794.03	59.7	0.00629	0.6	0	151.85	18.4	EI


==> 200602.1550.std.7.frag.train_CH3I.comp.1616.32_0.txt <==
Run file: 200602.1550.std.7.frag.train_CH3I
#############################################
Compound index: 0
Average retention time, seconds: 1616.32
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H3CI+: 	66.67	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
67.5236	1616.34	2441.08	100.0	141.925575	141.927398	42.7	12.8	H3CI+	0.0	2441.08	1.000	EI
23.0812	1616.29	834.42	34.2	126.901898	126.903923	43.9	16.0	I+	0.5	834.42	1.000	EI
7.5043	1616.26	271.29	11.1	140.918342	140.919573	84.6	8.7	H2CI+	0.5	271.29	1.000	EI
1.8909	1616.21	68.36	2.8	138.901996	138.903923	91.3	13.9	CI+	1.5	68.36	1.000	EI


==> 200602.1550.std.7.frag.train_CH3I.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1616.21	138.9019965	35.11	1.2	68.36	6.91	0.01473	0.6	0	8.8	7.77	EI
1616.26	140.918342	32.34	0.9	271.29	12.85	0.01493	0.6	0	27.15	9.99	EI
1616.29	126.9018977	14.43	2.57	834.42	20.75	0.01355	0.6	0	52.26	15.97	EI
1616.34	141.9255751	13.87	0.75	2441.08	56.46	0.01503	0.6	0	36.93	66.1	EI


==> 200602.1550.std.7.frag.train_CHCl3.comp.1690.65_0.txt <==
Run file: 200602.1550.std.7.frag.train_CHCl3
#############################################
Compound index: 0
Average retention time, seconds: 1690.65
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
HCCl3+: 	63.35	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
45.1143	1690.65	38034.39	100.0	82.943792	82.944982	26.2	14.3	HCCl2+	0.5	38034.39	1.000	EI
28.8630	1690.66	24637.11	64.8	84.940858	84.942032	27.4	13.8	HCCl[37Cl]+	0.5	24333.47	0.988	EI
7.5626	1690.65	6375.74	16.8	46.967783	46.968304	33.2	11.1	CCl+	1.5	6375.74	1.000	EI
4.6163	1690.66	3990.08	10.5	86.938007	86.939082	37.4	12.4	HC[37Cl]2+	0.5	3891.84	0.975	EI
2.73	1690.66	2299.97	6.0	47.971653	0.0	30.9	0.0	unidentified	0.0	2299.97	1.000	EI
2.4192	1690.59	2275.13	6.0	48.966013	48.965354	67.0	-13.4	C[37Cl]+	1.5	2039.51	0.896	EI
1.4959	1690.74	1261.12	3.3	81.935694	81.937157	52.7	17.9	CCl2+	1.0	1261.12	1.000	EI
1.16	1690.62	977.14	2.6	49.971657	0.0	29.5	0.0	unidentified	0.0	977.14	1.000	EI
0.9641	1690.52	1267.74	3.3	83.941017	83.934207	97.8	-81.1	CCl[37Cl]+	1.0	812.80	0.641	EI
0.7892	1690.69	665.51	1.7	117.911638	117.913835	63.1	18.6	HCCl3+	0.0	665.31	1.000	EI
0.7573	1690.61	673.42	1.8	119.909909	119.910884	60.1	8.1	HCCl2[37Cl]+	0.0	638.45	0.948	EI
0.5054	1690.52	1267.74	3.3	83.941017	83.948337	97.8	87.2	H[13C]Cl2+	0.5	426.08	0.336	EI
0.4964	1690.62	418.87	1.1	116.905176	116.906010	81.0	7.1	CCl3+	0.5	418.48	0.999	EI
0.4763	1690.76	490.02	1.3	118.902128	118.903059	83.1	7.8	CCl2[37Cl]+	0.5	401.59	0.820	EI
0.3233	1690.43	398.17	1.0	85.941743	85.945387	88.9	42.4	H[13C]Cl[37Cl]+	0.5	272.59	0.685	EI
0.2294	1690.50	193.44	0.5	121.907381	121.907934	92.1	4.5	HCCl[37Cl]2+	0.0	193.44	1.000	EI
0.1542	1690.43	398.17	1.0	85.941743	85.931257	88.9	-122.0	C[37Cl]2+	1.0	130.00	0.326	EI
0.15	1690.57	128.13	0.3	71.933109	0.0	31.6	0.0	unidentified	0.0	128.13	1.000	EI
0.1387	1690.45	116.91	0.3	69.936379	69.937157	101.2	11.1	Cl2+	0.0	116.91	1.000	EI
0.1231	1690.68	103.82	0.3	120.899951	120.900109	126.0	1.3	CCl[37Cl]2+	0.5	103.82	1.000	EI


==> 200602.1550.std.7.frag.train_CHCl3.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1690.65	46.9677828	8.74	3.12	6375.74	92.05	0.0057	0.6	0	352.57	18.08	EI
1690.66	47.9716532	30.91	3.17	2299.97	49.36	0.0058	0.6	0	282.03	8.16	EI
1690.59	48.9660126	24.87	3.23	2275.13	35.4	0.0059	0.6	0	117.53	19.36	EI
1690.62	49.9716573	29.54	3.28	977.14	25.89	0.006	0.6	0	81.3	12.02	EI
1690.45	69.9363793	39.24	3.96	116.91	16.27	0.00796	0.6	0	50.3	2.32	EI
1690.57	71.9331094	31.61	3.92	128.13	12.47	0.00815	0.6	0	35.52	3.61	EI
1690.74	81.9356941	18.55	3.76	1261.12	31.16	0.00914	0.6	0	61.98	20.35	EI
1690.65	82.9437923	3.14	3.75	38034.39	317.56	0.00923	0.6	0	2659.48	14.3	EI
1690.52	83.9410167	37.82	3.73	1267.74	42.16	0.00933	0.6	0	187.85	6.75	EI
1690.66	84.9408578	4.53	3.72	24637.11	163.06	0.00943	0.6	0	2396.31	10.28	EI
1690.43	85.9417427	34.13	3.7	398.17	18.39	0.00953	0.6	0	51.31	7.76	EI
1690.66	86.9380074	11.1	3.69	3990.08	64.17	0.00963	0.6	0	390.01	10.23	EI
1690.62	116.9051764	30.8	2.89	418.87	16.71	0.01257	0.6	0	44.41	9.43	EI
1690.69	117.9116376	23.19	2.84	665.51	23.97	0.01267	0.6	0	35.92	18.52	EI
1690.76	118.9021284	31.68	2.79	490.02	18.06	0.01277	0.6	0	55.05	8.9	EI
1690.61	119.9099089	21.85	2.76	673.42	27.97	0.01286	0.6	0	46.16	14.59	EI
1690.68	120.8999508	49.39	2.73	103.82	11.91	0.01296	0.6	0	28.26	3.67	EI
1690.5	121.9073812	35.46	2.7	193.44	12.74	0.01306	0.6	0	46.27	4.18	EI


==> 200602.1550.std.7.frag.train_COS.comp.1363.96_0.txt <==
Run file: 200602.1550.std.7.frag.train_COS
#############################################
Compound index: 0
Average retention time, seconds: 1363.96
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
COS+: 	58.31	4.0	True
O2S+: 	7.57	3.0	False
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
81.7341	1363.96	489428.91	100.0	59.965348	59.966437	25.2	18.2	COS+	4.0	489428.91	1.000	EI
9.4698	1363.97	56705.59	11.6	31.970918	31.971522	25.7	18.9	S+	3.0	56705.59	1.000	EI
3.6085	1363.98	23001.47	4.7	61.961189	61.962233	26.8	16.8	CO[34S]+	4.0	21608.11	0.939	EI
1.57	1363.94	9408.86	1.9	43.987327	0.0	11.6	0.0	unidentified	0.0	9408.86	1.000	EI
0.9156	1363.91	9338.60	1.9	60.966886	60.969792	30.1	47.7	[13C]OS+	4.0	5482.66	0.587	EI
0.74	1363.96	4442.56	0.9	29.983533	0.0	19.5	0.0	unidentified	0.0	4442.56	1.000	EI
0.6439	1363.91	9338.60	1.9	60.966886	60.965825	30.1	-17.4	CO[33S]+	4.0	3855.53	0.413	EI
0.4181	1363.96	4296.77	0.9	33.967100	33.967318	39.1	6.4	[34S]+	3.0	2503.53	0.583	EI
0.1639	1363.98	23001.47	4.7	61.961189	61.970683	26.8	153.2	C[18O]S+	4.0	981.39	0.043	EI
0.0886	1363.96	530.61	0.1	47.965956	47.966437	75.1	10.0	OS+	3.0	530.61	1.000	EI
0.0746	1364.00	664.43	0.1	32.970385	32.970910	50.0	15.9	[33S]+	3.0	446.71	0.672	EI
0.07	1364.11	424.04	0.1	45.966603	0.0	36.3	0.0	unidentified	0.0	424.04	1.000	EI
0.0397	1363.86	237.63	0.0	63.960290	63.961351	73.6	16.6	O2S+	3.0	237.63	1.000	EI
0.0311	1363.91	9338.60	1.9	60.966886	60.970654	30.1	61.8	C[17O]S+	4.0	185.94	0.020	EI
0.0287	1363.68	172.03	0.0	62.964796	62.965588	77.2	12.6	[13C]O[34S]+	4.0	172.03	1.000	EI
0.03	1364.01	154.53	0.0	30.982256	0.0	153.2	0.0	unidentified	0.0	154.53	1.000	EI


==> 200602.1550.std.7.frag.train_COS.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1363.96	29.9835334	19.47	3.43	4442.56	70.26	0.00403	0.6	0	487.57	9.11	EI
1364.01	30.9822563	153.21	3.84	154.53	14.42	0.00413	0.6	0	17.9	8.63	EI
1363.97	31.9709181	2.34	4.23	56705.59	348.88	0.00423	0.6	0	1352.33	41.93	EI
1364	32.9703852	17.3	4.93	664.43	23.18	0.00433	0.6	0	18.37	36.18	EI
1363.96	33.9670998	12.04	5.59	4296.77	63.19	0.00442	0.6	0	88.93	48.32	EI
1363.94	43.9873272	11.65	2.93	9408.86	213.37	0.00541	0.6	0	913.1	10.3	EI
1364.11	45.9666034	36.31	3.06	424.04	21.1	0.0056	0.6	0	33.99	12.47	EI
1363.96	47.965956	28.32	3.17	530.61	27.6	0.0058	0.6	0	49.11	10.81	EI
1363.96	59.9653483	1.37	3.7	489428.91	2172.87	0.00698	0.6	0	4535.59	107.91	EI
1363.91	60.9668858	6.72	3.74	9338.6	85.89	0.00708	0.6	0	98.73	94.58	EI
1363.98	61.9611891	3.91	3.77	23001.47	210.86	0.00717	0.6	0	291.51	78.91	EI
1363.68	62.9647958	29.2	3.8	172.03	16.66	0.00727	0.6	0	43.73	3.93	EI
1363.86	63.9602901	27.68	3.83	237.63	22.29	0.00737	0.6	0	99.31	2.39	EI


==> 200602.1550.std.7.frag.train_HCFC124.comp.1540.92_0.txt <==
Run file: 200602.1550.std.7.frag.train_HCFC124
#############################################
Compound index: 0
Average retention time, seconds: 1540.92
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
HC2F4Cl+: 	17.85	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
30.3240	1540.75	2624.24	100.0	100.999148	101.000889	38.9	17.2	HC2F4+	0.5	2622.94	1.000	EI
25.9573	1541.14	2429.79	92.6	66.973341	66.974532	36.9	17.8	HCFCl+	0.5	2245.23	0.924	EI
17.7449	1540.79	1534.88	58.5	51.003789	51.004083	51.5	5.8	HCF2+	0.5	1534.88	1.000	EI
11.0297	1540.93	1219.98	46.5	68.993041	68.994661	30.9	23.5	CF3+	0.5	954.04	0.782	EI
8.3031	1540.93	1219.98	46.5	68.993041	68.971582	30.9	-311.0	HCF[37Cl]+	0.5	718.19	0.589	EI
8.2590	1541.01	714.39	27.2	116.971647	116.971339	77.5	-2.6	HC2F3Cl+	0.5	714.38	1.000	EI
0.8833	1541.09	76.49	2.9	135.965704	135.969742	110.8	29.7	HC2F4Cl+	0.0	76.40	0.999	EI
0.5734	1541.14	49.94	1.9	81.998812	82.002486	99.9	44.8	HC2F3+	1.0	49.59	0.993	EI


==> 200602.1550.std.7.frag.train_HCFC124.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1540.79	51.0037891	17.99	3.33	1534.88	40.62	0.0061	0.6	0	68.92	22.27	EI
1541.14	66.9733409	10.83	3.92	2429.79	53.47	0.00767	0.6	0	33.83	71.81	EI
1540.93	68.9930412	7.28	3.98	1219.98	112.63	0.00786	0.6	0	796.15	1.53	EI
1541.14	81.9988116	38.7	3.76	49.94	11.32	0.00914	0.6	0	25.78	1.94	EI
1540.75	100.9991478	11.91	3.79	2624.24	63.12	0.01101	0.6	0	72.31	36.29	EI
1541.01	116.9716473	29.34	2.89	714.39	33.81	0.01258	0.6	0	48.01	14.88	EI
1541.09	135.9657039	43.19	1.65	76.49	16.84	0.01444	0.6	0	67.12	1.14	EI


==> 200602.1550.std.7.frag.train_HCFC141b.comp.1645.58_0.txt <==
Run file: 200602.1550.std.7.frag.train_HCFC141b
#############################################
Compound index: 0
Average retention time, seconds: 1645.58
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H4C2FCl+: 	27.77	0.0	True
H3C2FCl2+: 	24.90	0.0	True
H3C2F2Cl+: 	21.46	0.0	True
H3NO2S+: 	0.03	2.0	True
H2NO2FS+: 	0.02	2.0	True
H2NO2SCl+: 	0.02	2.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
34.8475	1645.58	14118.46	100.0	80.988887	80.990182	28.2	16.0	H3C2FCl+	0.5	13988.90	0.991	EI
11.7412	1645.54	4715.12	33.4	60.983091	60.983954	33.0	14.1	H2C2Cl+	1.5	4713.28	1.000	EI
11.6888	1645.54	4693.13	33.2	45.012448	45.013505	57.8	23.5	H2C2F+	1.5	4692.26	1.000	EI
11.1469	1645.59	4520.86	32.0	82.985947	82.987232	32.0	15.5	H3C2F[37Cl]+	0.5	4474.71	0.990	EI
10.1922	1645.62	4121.85	29.2	79.981004	79.982357	33.1	16.9	H2C2FCl+	1.0	4091.46	0.993	EI
3.7557	1645.60	1516.41	10.7	62.979967	62.981004	45.2	16.5	H2C2[37Cl]+	1.5	1507.67	0.994	EI
3.2602	1645.60	1560.95	11.1	81.980096	81.979407	46.8	-8.4	H2C2F[37Cl]+	1.0	1308.76	0.838	EI
3.1687	1645.35	1272.05	9.0	95.951451	95.952807	46.2	14.1	H2C2Cl2+	1.0	1272.03	1.000	EI
2.0272	1645.35	813.98	5.8	97.948637	97.949857	60.5	12.5	H2C2Cl[37Cl]+	1.0	813.78	1.000	EI
1.6357	1645.58	661.38	4.7	59.975124	59.976129	77.8	16.8	HC2Cl+	2.0	656.63	0.993	EI
1.4219	1645.54	570.81	4.0	35.975704	35.976129	46.3	11.8	HCl+	0.0	570.79	1.000	EI
0.7807	1645.60	1560.95	11.1	81.980096	81.993537	46.8	164.0	H3C[13C]FCl+	0.5	313.41	0.201	EI
0.7239	1645.27	290.69	2.1	34.968175	34.968304	40.6	3.7	Cl+	0.5	290.58	1.000	EI
0.6451	1645.78	258.98	1.8	26.014742	26.015101	69.3	13.8	H2C2+	2.0	258.98	1.000	EI
0.5318	1645.66	425.39	3.0	78.975095	78.974532	88.8	-7.1	HC2FCl+	1.5	213.49	0.502	EI
0.5232	1645.59	268.56	1.9	61.975936	61.973179	150.9	-44.5	HC2[37Cl]+	2.0	210.04	0.782	EI
0.5016	1645.66	425.39	3.0	78.975095	78.972250	88.8	-36.0	HNO2S+	3.0	201.37	0.473	EI
0.4020	1645.60	257.64	1.8	46.020456	46.021330	116.4	19.0	H3C2F+	1.0	161.37	0.626	EI
0.2631	1645.59	268.56	1.9	61.975936	61.987309	150.9	183.5	H2C[13C]Cl+	1.5	105.60	0.393	EI
0.2619	1645.60	257.64	1.8	46.020456	46.016859	116.4	-78.2	H2C[13C]F+	1.5	105.13	0.408	EI
0.2283	1645.58	14118.46	100.0	80.988887	80.985712	28.2	-39.2	H2C[13C]FCl+	1.0	91.67	0.006	EI
0.1916	1645.77	76.91	0.5	83.993867	83.990587	114.7	-39.0	H3C[13C]F[37Cl]+	0.5	76.91	1.000	EI
0.1701	1645.58	14118.46	100.0	80.988887	80.971582	28.2	-213.7	HC2F[37Cl]+	1.5	68.29	0.005	EI
0.0854	1645.62	4121.85	29.2	79.981004	79.980075	33.1	-11.6	H2NO2S+	2.5	34.28	0.008	EI
0.0038	1645.60	1560.95	11.1	81.980096	81.975872	46.8	-51.5	H2NO2[34S]+	2.5	1.51	0.001	EI


==> 200602.1550.std.7.frag.train_HCFC141b.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1645.78	26.0147421	25.86	2.7	258.98	20.29	0.00364	0.6	0	68.43	3.78	EI
1645.27	34.9681748	12.81	6.22	290.69	31.23	0.00452	0.6	0	155.2	1.87	EI
1645.54	35.9757041	15.6	6.65	570.81	29.8	0.00462	0.6	0	356.41	1.6	EI
1645.54	45.0124475	20.83	3	4693.13	65.03	0.00551	0.6	0	103.37	45.4	EI
1645.6	46.0204562	45.48	3.06	257.64	16.27	0.00561	0.6	0	21.94	11.74	EI
1645.58	59.9751236	29.46	3.7	661.38	41.01	0.00698	0.6	0	41.54	15.92	EI
1645.54	60.9830913	8.6	3.74	4715.12	81.69	0.00708	0.6	0	131.69	35.8	EI
1645.59	61.9759364	59.52	3.77	268.56	17.59	0.00718	0.6	0	20.66	13	EI
1645.6	62.9799671	15.04	3.8	1516.41	58.22	0.00727	0.6	0	37.89	40.02	EI
1645.66	78.9750946	34.1	3.8	425.39	24.28	0.00884	0.6	0	53.17	8	EI
1645.62	79.9810043	8.68	3.79	4121.85	42.09	0.00894	0.6	0	231.21	17.83	EI
1645.58	80.9888873	5.23	3.77	14118.46	160.84	0.00904	0.6	0	61.18	230.78	EI
1645.6	81.9800964	15.81	3.76	1560.95	44.63	0.00914	0.6	0	90.78	17.19	EI
1645.59	82.9859467	8	3.74	4520.86	63.77	0.00924	0.6	0	137.25	32.94	EI
1645.77	83.9938668	44.78	3.73	76.91	10.29	0.00934	0.6	0	37.79	2.04	EI
1645.35	95.9514512	15.52	3.73	1272.05	37.94	0.01051	0.6	0	100.22	12.69	EI
1645.35	97.9486368	22.05	3.79	813.98	33.36	0.01071	0.6	0	96.03	8.48	EI


==> 200602.1550.std.7.frag.train_HCFC142b.comp.1545.30_0.txt <==
Run file: 200602.1550.std.7.frag.train_HCFC142b
#############################################
Compound index: 0
Average retention time, seconds: 1545.30
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H3C2F2Cl+: 	63.31	0.0	True
H4C2F2+: 	35.56	0.0	True
H3C2F3+: 	31.45	0.0	True
H2C2F3Cl+: 	23.05	0.0	True
H2C2F2Cl2+: 	19.94	0.0	True
H4C2FCl+: 	15.66	0.0	True
H3C2FCl2+: 	12.10	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
51.5387	1545.30	52994.60	100.0	65.018695	65.019733	26.3	16.0	H3C2F2+	0.5	52994.60	1.000	EI
12.4523	1545.29	12804.02	24.2	45.012902	45.013505	28.5	13.4	H2C2F+	1.5	12804.02	1.000	EI
10.2281	1545.32	10517.73	19.8	84.963873	84.965110	26.7	14.6	CF2Cl+	0.5	10517.02	1.000	EI
4.3844	1545.30	4508.22	8.5	64.010664	64.011908	33.8	19.4	H2C2F2+	1.0	4508.22	1.000	EI
3.2597	1545.31	3351.77	6.3	86.960921	86.962160	33.3	14.3	CF2[37Cl]+	0.5	3351.77	1.000	EI
2.2891	1545.29	2498.21	4.7	80.988067	80.990182	43.8	26.1	H3C2FCl+	0.5	2353.81	0.942	EI
1.9617	1545.26	2154.50	4.1	60.983044	60.983954	39.5	14.9	H2C2Cl+	1.5	2017.11	0.936	EI
1.5895	1545.16	1637.43	3.1	79.980970	79.982357	43.5	17.3	H2C2FCl+	1.0	1634.38	0.998	EI
1.3047	1545.30	1341.59	2.5	30.997602	30.997855	50.4	8.1	CF+	1.5	1341.59	1.000	EI
1.1547	1545.19	1213.83	2.3	66.022147	66.023088	58.9	14.2	H3C[13C]F2+	0.5	1187.34	0.978	EI
1.1197	1545.26	1409.81	2.7	62.999977	63.004083	105.1	65.2	HC2F2+	1.5	1151.37	0.817	EI
0.75	1545.12	770.56	1.5	43.990034	0.0	15.2	0.0	unidentified	0.0	770.56	1.000	EI
0.7322	1545.24	760.35	1.4	82.985758	82.987232	68.9	17.8	H3C2F[37Cl]+	0.5	752.93	0.990	EI
0.6275	1545.26	1409.81	2.7	62.999977	62.981004	105.1	-301.2	H2C2[37Cl]+	1.5	645.22	0.458	EI
0.5534	1545.24	589.94	1.1	78.972944	78.974532	61.6	20.1	HC2FCl+	1.5	569.02	0.965	EI
0.5488	1545.36	564.34	1.1	34.968125	34.968304	34.1	5.1	Cl+	0.5	564.32	1.000	EI
0.5084	1545.18	552.96	1.0	81.979107	81.979407	91.8	3.7	H2C2F[37Cl]+	1.0	522.80	0.945	EI
0.4916	1545.24	505.67	1.0	51.002711	51.004083	110.2	26.9	HCF2+	0.5	505.45	1.000	EI
0.4673	1545.38	502.08	0.9	48.982605	48.983954	73.9	27.5	H2CCl+	0.5	480.47	0.957	EI
0.4648	1545.36	477.90	0.9	33.013138	33.013505	79.9	11.1	H2CF+	0.5	477.90	1.000	EI
0.4476	1545.37	478.24	0.9	49.995505	49.996258	62.0	15.1	CF2+	1.0	460.26	0.962	EI
0.2791	1545.29	515.65	1.0	46.018337	46.016859	90.6	-32.1	H2C[13C]F+	1.5	286.99	0.557	EI
0.27	1545.36	276.07	0.5	44.953904	0.0	103.4	0.0	unidentified	0.0	276.07	1.000	EI
0.2584	1545.22	307.28	0.6	47.971624	47.976129	132.9	93.9	HCCl+	1.0	265.70	0.865	EI
0.2333	1545.29	515.65	1.0	46.018337	46.021330	90.6	65.0	H3C2F+	1.0	239.89	0.465	EI
0.2171	1545.26	297.04	0.6	59.974902	59.976129	89.7	20.5	HC2Cl+	2.0	223.19	0.751	EI
0.2063	1545.29	212.67	0.4	26.014072	26.015101	108.2	39.6	H2C2+	2.0	212.09	0.997	EI
0.2012	1545.22	223.18	0.4	46.967838	46.968304	74.3	9.9	CCl+	1.5	206.90	0.927	EI
0.1770	1545.29	2498.21	4.7	80.988067	80.971582	43.8	-203.5	HC2F[37Cl]+	1.5	182.01	0.073	EI
0.1708	1545.41	175.62	0.3	42.997892	42.997855	182.3	-0.9	C2F+	2.5	175.62	1.000	EI
0.1634	1545.05	168.16	0.3	66.972753	66.974532	80.7	26.6	HCFCl+	0.5	168.01	0.999	EI
0.1561	1545.10	160.55	0.3	36.964733	36.965354	71.1	16.8	[37Cl]+	0.5	160.55	1.000	EI
0.1551	1545.30	4508.22	8.5	64.010664	63.988829	33.8	-341.1	H3C2[37Cl]+	1.0	159.47	0.035	EI
0.1495	1545.24	505.67	1.0	51.002711	50.981004	110.2	-425.6	H2C[37Cl]+	0.5	153.69	0.304	EI
0.1466	1545.33	152.08	0.3	35.974732	35.976129	90.9	38.8	HCl+	0.0	150.77	0.991	EI
0.13	1545.14	132.64	0.3	63.960021	0.0	32.1	0.0	unidentified	0.0	132.64	1.000	EI
0.1264	1545.38	130.02	0.2	61.985913	61.991779	308.4	94.6	H3C2Cl+	1.0	130.02	1.000	EI
0.1135	1545.24	127.33	0.2	65.965176	65.966707	127.9	23.2	CFCl+	1.0	116.73	0.917	EI
0.0983	1545.30	52994.60	100.0	65.018695	65.015263	26.3	-52.8	H2C[13C]F2+	1.0	101.04	0.002	EI
0.0694	1545.38	130.02	0.2	61.985913	61.973179	308.4	-205.4	HC2[37Cl]+	2.0	71.39	0.549	EI
0.0679	1545.21	69.84	0.1	58.967683	58.968304	121.6	10.5	C2Cl+	2.5	69.84	1.000	EI
0.0644	1545.38	502.08	0.9	48.982605	48.965354	73.9	-352.2	C[37Cl]+	1.5	66.18	0.132	EI
0.0562	1544.91	57.83	0.1	85.967302	85.968465	171.5	13.5	[13C]F2Cl+	0.5	57.83	1.000	EI
0.0524	1545.51	54.46	0.1	98.975759	98.980761	119.3	50.5	H2C2F2Cl+	0.5	53.87	0.989	EI
0.05	1545.46	52.80	0.1	42.009954	0.0	45.7	0.0	unidentified	0.0	52.80	1.000	EI
0.0513	1545.18	552.96	1.0	81.979107	81.993537	91.8	176.0	H3C[13C]FCl+	0.5	52.74	0.095	EI
0.0440	1545.38	130.02	0.2	61.985913	61.987309	308.4	22.5	H2C[13C]Cl+	1.5	45.19	0.348	EI
0.0404	1545.30	41.57	0.1	97.970763	97.972935	169.1	22.2	HC2F2Cl+	1.0	41.57	1.000	EI
0.0356	1545.29	2498.21	4.7	80.988067	80.985712	43.8	-29.1	H2C[13C]FCl+	1.0	36.62	0.015	EI
0.0353	1544.80	36.32	0.1	37.972962	37.973179	122.9	5.7	H[37Cl]+	0.0	36.32	1.000	EI


==> 200602.1550.std.7.frag.train_HCFC142b.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1545.29	26.0140717	42.12	2.7	212.67	21.19	0.00364	0.6	0	19.87	10.7	EI
1545.3	30.9976023	17.51	3.85	1341.59	51.82	0.00413	0.6	0	168.34	7.97	EI
1545.36	33.0131384	30.34	4.96	477.9	30.32	0.00433	0.6	0	26.6	17.96	EI
1545.36	34.9681253	9.29	6.22	564.34	40.08	0.00452	0.6	0	185.73	3.04	EI
1545.33	35.9747322	34.97	6.65	152.08	19.4	0.00462	0.6	0	44.78	3.4	EI
1545.1	36.9647326	26.63	7.05	160.55	32.51	0.00472	0.6	0	102.92	1.56	EI
1544.8	37.9729624	48.15	5.49	36.32	4.96	0.00482	0.6	0	35.3	1.03	EI
1545.46	42.0099541	45.66	2.8	52.8	11.64	0.00521	0.6	0	31.04	1.7	EI
1545.41	42.997892	72.23	2.86	175.62	20.46	0.00531	0.6	0	111.44	1.58	EI
1545.12	43.9900341	15.25	2.93	770.56	68.18	0.00541	0.6	0	419.56	1.84	EI
1545.36	44.9539041	103.45	2.99	276.07	28.77	0.0055	0.6	0	118.36	2.33	EI
1545.29	45.0129024	5.46	3	12804.02	124.24	0.00551	0.6	0	245.72	52.11	EI
1545.29	46.0183369	34.83	3.06	515.65	24.3	0.00561	0.6	0	19.62	26.28	EI
1545.22	46.9678379	28	3.12	223.18	15.83	0.0057	0.6	0	49.14	4.54	EI
1545.22	47.9716237	52.2	3.17	307.28	15.48	0.0058	0.6	0	64.34	4.78	EI
1545.38	48.9826054	27.82	3.23	502.08	25.34	0.0059	0.6	0	26.12	19.22	EI
1545.37	49.9955051	22.71	3.28	478.24	30.58	0.006	0.6	0	171.76	2.78	EI
1545.24	51.0027114	42.94	3.33	505.67	22.34	0.0061	0.6	0	63.89	7.91	EI
1545.21	58.9676829	47.59	3.67	69.84	5.67	0.00688	0.6	0	13.87	5.04	EI
1545.26	59.9749021	34.45	3.7	297.04	17.36	0.00698	0.6	0	15.51	19.15	EI
1545.26	60.983044	12.25	3.74	2154.5	64.43	0.00708	0.6	0	18.73	115.01	EI
1545.38	61.9859133	122.95	3.77	130.02	19.86	0.00718	0.6	0	19.32	6.73	EI
1545.26	62.9999768	40.82	3.8	1409.81	47	0.00728	0.6	0	27.55	51.17	EI
1545.14	63.9600212	32.06	3.83	132.64	21.7	0.00737	0.6	0	77.78	1.71	EI
1545.3	64.0106641	9.12	3.84	4508.22	48.97	0.00738	0.6	0	78.3	57.58	EI
1545.3	65.0186952	3.3	3.87	52994.6	437.11	0.00747	0.6	0	847.1	62.56	EI
1545.24	65.9651764	50.16	3.9	127.33	27.8	0.00757	0.6	0	92.64	1.37	EI
1545.19	66.0221469	21.32	3.9	1213.83	39.69	0.00757	0.6	0	19.19	63.26	EI
1545.05	66.9727531	30.71	3.92	168.16	16.96	0.00767	0.6	0	28.55	5.89	EI
1545.24	78.9729437	22.53	3.8	589.94	21.17	0.00884	0.6	0	38	15.52	EI
1545.16	79.98097	14.26	3.79	1637.43	45.85	0.00894	0.6	0	49.57	33.04	EI
1545.29	80.9880669	14.38	3.77	2498.21	54.26	0.00904	0.6	0	54.38	45.94	EI
1545.18	81.9791075	35.34	3.76	552.96	15.41	0.00914	0.6	0	30.71	18.01	EI
1545.24	82.9857575	25.7	3.74	760.35	23.33	0.00924	0.6	0	30.79	24.7	EI
1545.32	84.9638731	3.7	3.72	10517.73	128.8	0.00943	0.6	0	1989.42	5.29	EI
1544.91	85.9673017	67.86	3.7	57.83	9.55	0.00953	0.6	0	25.53	2.26	EI
1545.31	86.9609208	8.78	3.69	3351.77	61.14	0.00963	0.6	0	673.97	4.97	EI
1545.3	97.9707634	66.89	3.79	41.57	6.96	0.01071	0.6	0	6.08	6.84	EI
1545.51	98.9757588	46.66	3.83	54.46	9.03	0.01081	0.6	0	50.44	1.08	EI


==> 200602.1550.std.7.frag.train_HCFC22.comp.1446.24_0.txt <==
Run file: 200602.1550.std.7.frag.train_HCFC22
#############################################
Compound index: 0
Average retention time, seconds: 1446.24
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
HCF2Cl+: 	78.10	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
66.8320	1446.24	692404.83	100.0	51.003329	51.004083	25.3	14.8	HCF2+	0.5	691946.46	0.999	EI
10.3290	1446.24	107134.21	15.5	66.973259	66.974532	25.7	19.0	HCFCl+	0.5	106941.68	0.998	EI
4.2659	1446.21	44169.27	6.4	49.995381	49.996258	26.1	17.5	CF2+	1.0	44166.66	1.000	EI
3.7715	1446.26	39048.13	5.6	30.997429	30.997855	26.6	13.7	CF+	1.5	39048.13	1.000	EI
3.2981	1446.26	34147.30	4.9	68.971586	68.971582	49.7	-0.1	HCF[37Cl]+	0.5	34147.30	1.000	EI
2.5180	1446.24	26070.21	3.8	34.967889	34.968304	27.5	11.9	Cl+	0.5	26070.21	1.000	EI
1.7184	1446.22	17791.93	2.6	65.965408	65.966707	27.4	19.7	CFCl+	1.0	17791.93	1.000	EI
1.5548	1446.24	16101.34	2.3	85.970829	85.972935	31.7	24.5	HCF2Cl+	0.0	16097.61	1.000	EI
1.1983	1446.20	12406.82	1.8	46.967603	46.968304	27.9	14.9	CCl+	1.5	12406.82	1.000	EI
0.8055	1446.26	9154.47	1.3	36.964992	36.965354	31.5	9.8	[37Cl]+	0.5	8339.25	0.911	EI
0.7299	1446.09	7557.51	1.1	52.006621	52.007438	30.1	15.7	H[13C]F2+	0.5	7557.51	1.000	EI
0.5528	1446.23	6854.51	1.0	67.963754	67.963757	34.4	0.0	CF[37Cl]+	1.0	5723.35	0.835	EI
0.4973	1446.28	5184.41	0.7	87.967757	87.969985	32.1	25.3	HCF2[37Cl]+	0.0	5149.24	0.993	EI
0.3833	1446.22	4202.50	0.6	48.964626	48.965354	36.3	14.9	C[37Cl]+	1.5	3968.80	0.944	EI
0.3341	1446.26	3460.25	0.5	35.975557	35.976129	35.5	15.9	HCl+	0.0	3459.49	1.000	EI
0.2176	1446.25	2387.19	0.3	47.974600	47.976129	57.0	31.9	HCCl+	1.0	2252.51	0.944	EI
0.1157	1446.23	6854.51	1.0	67.963754	67.977887	34.4	207.9	H[13C]FCl+	0.5	1197.97	0.175	EI
0.1065	1446.26	1102.35	0.2	37.972760	37.973179	38.6	11.0	H[37Cl]+	0.0	1102.35	1.000	EI
0.0478	1446.24	692404.83	100.0	51.003329	50.999613	25.3	-72.9	[13C]F2+	1.0	494.76	0.001	EI
0.0423	1446.10	5552.02	0.8	31.989887	32.001209	48.2	353.9	[13C]F+	1.5	437.68	0.079	EI
0.0326	1446.04	337.23	0.0	69.974943	69.974937	87.5	-0.1	H[13C]F[37Cl]+	0.5	337.23	1.000	EI
0.0194	1446.24	107134.21	15.5	66.973259	66.970062	25.7	-47.7	[13C]FCl+	1.0	200.43	0.002	EI
0.0134	1446.25	2387.19	0.3	47.974600	47.971659	57.0	-61.3	[13C]Cl+	1.5	138.99	0.058	EI
0.0116	1446.26	120.33	0.0	53.966568	53.966707	108.4	2.6	FCl+	0.0	120.33	1.000	EI
0.0104	1446.09	7557.51	1.1	52.006621	52.010360	30.1	71.9	[2H]CF2+	0.5	107.78	0.014	EI
0.01	1446.24	99.40	0.0	32.983981	0.0	100.9	0.0	unidentified	0.0	99.40	1.000	EI
0.01	1446.02	66.15	0.0	55.961181	0.0	40.3	0.0	unidentified	0.0	66.15	1.000	EI


==> 200602.1550.std.7.frag.train_HCFC22.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1446.26	30.9974288	3.6	3.85	39048.13	272.81	0.00413	0.6	0	859.36	45.44	EI
1446.1	31.9898874	16.47	4.24	5552.02	244.25	0.00423	0.6	0	1278.29	4.34	EI
1446.24	32.9839806	100.93	4.94	99.4	20.89	0.00433	0.6	0	16.69	5.95	EI
1446.24	34.9678893	4.54	6.22	26070.21	222.5	0.00452	0.6	0	937.59	27.81	EI
1446.26	35.9755565	10.1	6.65	3460.25	54.88	0.00462	0.6	0	91.68	37.74	EI
1446.26	36.9649924	7.68	7.05	9154.47	126.9	0.00472	0.6	0	365.51	25.05	EI
1446.26	37.9727602	11.77	5.49	1102.35	35.33	0.00482	0.6	0	436.14	2.53	EI
1446.2	46.9676032	4.92	3.11	12406.82	164.57	0.0057	0.6	0	415.98	29.83	EI
1446.25	47.9746	20.51	3.17	2387.19	64.48	0.0058	0.6	0	57.99	41.16	EI
1446.22	48.9646261	10.51	3.23	4202.5	118.4	0.0059	0.6	0	137.64	30.53	EI
1446.21	49.9953807	3.04	3.28	44169.27	567.38	0.006	0.6	0	2357.11	18.74	EI
1446.24	51.0033289	1.59	3.33	692404.83	2941.15	0.0061	0.6	0	6406.83	108.07	EI
1446.09	52.0066206	6.68	3.38	7557.51	93.23	0.0062	0.6	0	89.01	84.91	EI
1446.26	53.966568	42.2	3.47	120.33	8.95	0.00639	0.6	0	23.15	5.2	EI
1446.02	55.961181	40.32	3.55	66.15	11.24	0.00658	0.6	0	31.24	2.12	EI
1446.22	65.9654082	4.47	3.9	17791.93	196.61	0.00757	0.6	0	1106.91	16.07	EI
1446.24	66.9732594	2.33	3.92	107134.21	523.71	0.00767	0.6	0	1020.98	104.93	EI
1446.23	67.9637545	9.43	3.95	6854.51	121.63	0.00776	0.6	0	330.82	20.72	EI
1446.26	68.9715858	17.19	3.98	34147.3	186.06	0.00786	0.6	0	565.89	60.34	EI
1446.04	69.9749433	33.55	3.96	337.23	26.19	0.00796	0.6	0	26.52	12.71	EI
1446.24	85.9708294	7.81	3.7	16101.34	141.74	0.00953	0.6	0	407.71	39.49	EI
1446.28	87.9677571	8.05	3.68	5184.41	78.11	0.00973	0.6	0	114.25	45.38	EI


==> 200602.1550.std.7.frag.train_Halon1211.comp.1514.94_0.txt <==
Run file: 200602.1550.std.7.frag.train_Halon1211
#############################################
Compound index: 0
Average retention time, seconds: 1514.94
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
CF2ClBr+: 	63.49	0.0	True
CF3Cl+: 	31.47	0.0	True
CF2Cl2+: 	26.23	0.0	True
CF3Br+: 	18.88	0.0	True
CF2Br2+: 	15.73	0.0	True
CFClBr2+: 	8.78	0.0	True
CFCl2Br+: 	8.78	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
42.8959	1514.93	22874.02	100.0	84.963656	84.965110	27.9	17.1	CF2Cl+	0.5	22872.90	1.000	EI
13.7214	1514.96	7368.35	32.2	86.960639	86.962160	31.6	17.5	CF2[37Cl]+	0.5	7316.49	0.993	EI
9.8625	1514.95	5259.46	23.0	128.913240	128.914595	33.6	10.5	CF2Br+	0.5	5258.87	1.000	EI
9.5955	1514.96	5344.18	23.4	130.911030	130.912547	32.0	11.6	CF2[81Br]+	0.5	5116.52	0.957	EI
3.4082	1514.97	1817.42	7.9	78.916053	78.917789	41.5	22.0	Br+	0.5	1817.31	1.000	EI
3.3159	1514.91	1817.66	7.9	80.914075	80.915741	43.7	20.6	[81Br]+	0.5	1768.12	0.973	EI
2.9227	1514.94	1558.60	6.8	144.883006	144.885045	41.1	14.1	CFClBr+	0.5	1558.45	1.000	EI
2.9050	1514.88	1551.09	6.8	49.994666	49.996258	44.2	31.8	CF2+	1.0	1548.98	0.999	EI
2.8436	1514.92	2014.99	8.8	146.881072	146.882997	40.9	13.1	CFCl[81Br]+	0.5	1516.26	0.752	EI
1.1595	1514.99	618.28	2.7	30.997795	30.997855	71.1	1.9	CF+	1.5	618.28	1.000	EI
0.9681	1514.92	516.22	2.3	65.965656	65.966707	88.0	15.9	CFCl+	1.0	516.22	1.000	EI
0.9349	1514.92	2014.99	8.8	146.881072	146.882095	40.9	7.0	CF[37Cl]Br+	0.5	498.51	0.247	EI
0.9092	1514.94	484.78	2.1	148.879305	148.880047	73.4	5.0	CF[37Cl][81Br]+	0.5	484.78	1.000	EI
0.4760	1514.89	253.83	1.1	46.967933	46.968304	101.5	7.9	CCl+	1.5	253.83	1.000	EI
0.3498	1514.78	186.54	0.8	109.915868	109.916192	56.0	3.0	CFBr+	1.0	186.53	1.000	EI
0.3404	1515.01	215.25	0.9	111.911875	111.914144	69.2	20.3	CF[81Br]+	1.0	181.48	0.843	EI
0.3097	1514.85	619.73	2.7	67.979382	67.963757	60.3	-229.8	CF[37Cl]+	1.0	165.13	0.266	EI
0.2831	1514.90	150.95	0.7	85.967485	85.968465	84.5	11.4	[13C]F2Cl+	0.5	150.95	1.000	EI
0.25	1514.65	135.12	0.6	69.981610	0.0	63.8	0.0	unidentified	0.0	135.12	1.000	EI
0.2372	1514.84	126.46	0.6	90.916030	90.917789	96.8	19.3	CBr+	1.5	126.46	1.000	EI
0.2307	1514.86	158.12	0.7	92.913491	92.915741	90.9	24.2	C[81Br]+	1.5	123.03	0.778	EI
0.1429	1515.13	76.19	0.3	87.961910	87.965515	97.4	41.0	[13C]F2[37Cl]+	0.5	76.19	1.000	EI
0.0834	1514.71	44.47	0.2	113.885164	113.886642	108.1	13.0	ClBr+	0.0	44.47	1.000	EI
0.0811	1514.79	53.49	0.2	115.881447	115.884594	174.7	27.2	Cl[81Br]+	0.0	43.26	0.809	EI
0.0793	1515.04	42.26	0.2	48.971423	48.965354	487.1	-123.9	C[37Cl]+	1.5	42.26	1.000	EI
0.0645	1515.08	34.40	0.2	129.921199	129.917950	171.3	-25.0	[13C]F2Br+	0.5	34.40	1.000	EI


==> 200602.1550.std.7.frag.train_Halon1211.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1514.99	30.9977947	26.61	3.85	618.28	23.6	0.00413	0.6	0	60.41	10.23	EI
1514.89	46.9679334	39.33	3.12	253.83	14.81	0.0057	0.6	0	38.91	6.52	EI
1515.04	48.9714232	194.59	3.23	42.26	13.58	0.0059	0.6	0	39.12	1.08	EI
1514.88	49.9946663	14.59	3.28	1551.09	46.41	0.006	0.6	0	118.39	13.1	EI
1514.92	65.9656557	33.77	3.9	516.22	17.75	0.00757	0.6	0	33.54	15.39	EI
1514.85	67.9793822	21.97	3.95	619.73	32.68	0.00776	0.6	0	31.26	19.83	EI
1514.65	69.9816101	63.79	3.96	135.12	15.92	0.00796	0.6	0	35.33	3.82	EI
1514.97	78.9160527	13.27	3.8	1817.42	41.62	0.00884	0.6	0	47.32	38.41	EI
1514.91	80.9140755	14.32	3.77	1817.66	37.44	0.00904	0.6	0	37.43	48.56	EI
1514.93	84.9636556	4.96	3.72	22874.02	236.9	0.00943	0.6	0	303.82	75.29	EI
1514.9	85.9674848	32.28	3.7	150.95	9.93	0.00953	0.6	0	13.59	11.11	EI
1514.96	86.960639	7.72	3.69	7368.35	91.31	0.00963	0.6	0	116.12	63.46	EI
1515.13	87.9619097	37.64	3.68	76.19	9.58	0.00973	0.6	0	8.66	8.8	EI
1514.84	90.9160298	37.41	3.64	126.46	9.61	0.01002	0.6	0	6.55	19.3	EI
1514.86	92.9134908	34.97	3.62	158.12	15.16	0.01021	0.6	0	16.42	9.63	EI
1514.78	109.9158678	20.05	3.25	186.54	14.09	0.01188	0.6	0	23.13	8.06	EI
1515.01	111.9118749	25.83	3.15	215.25	19.65	0.01208	0.6	0	38.16	5.64	EI
1514.71	113.8851638	42.08	3.04	44.47	10.57	0.01227	0.6	0	23.65	1.88	EI
1514.79	115.8814466	69.18	2.94	53.49	9.18	0.01247	0.6	0	15.42	3.47	EI
1514.95	128.9132402	8.97	2.51	5259.46	64.84	0.01375	0.6	0	125.39	41.95	EI
1515.08	129.9211989	67.8	2.49	34.4	10.15	0.01385	0.6	0	6.67	5.16	EI
1514.96	130.9110297	8.02	2.46	5344.18	58.33	0.01394	0.6	0	143.28	37.3	EI
1514.94	144.8830059	13.03	0.68	1558.6	37.44	0.01532	0.6	0	41.68	37.4	EI
1514.92	146.8810722	12.94	0.76	2014.99	53.91	0.01551	0.6	0	103.64	19.44	EI
1514.94	148.8793054	27.61	0.83	484.78	20.26	0.01571	0.6	0	81.88	5.92	EI


==> 200602.1550.std.7.frag.train_Halon1301.comp.1369.93_0.txt <==
Run file: 200602.1550.std.7.frag.train_Halon1301
#############################################
Compound index: 0
Average retention time, seconds: 1369.93
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
CF3Br+: 	69.44	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
48.8425	1369.93	17206.09	100.0	68.993278	68.994661	25.9	20.0	CF3+	0.5	17206.03	1.000	EI
11.4728	1369.95	4042.33	23.5	128.912664	128.914595	33.7	15.0	CF2Br+	0.5	4041.58	1.000	EI
11.1622	1369.94	4053.68	23.6	130.910423	130.912547	36.2	16.2	CF2[81Br]+	0.5	3932.18	0.970	EI
7.9286	1369.93	2793.22	16.2	147.910806	147.912999	37.0	14.8	CF3Br+	0.0	2793.04	1.000	EI
7.7139	1369.91	2750.07	16.0	149.908220	149.910951	36.6	18.2	CF3[81Br]+	0.0	2717.44	0.988	EI
4.2196	1369.93	1487.22	8.6	78.915681	78.917789	40.4	26.7	Br+	0.5	1486.45	0.999	EI
4.1053	1369.89	1521.40	8.8	80.914347	80.915741	46.4	17.2	[81Br]+	0.5	1446.21	0.951	EI
2.5717	1370.04	905.96	5.3	49.995525	49.996258	58.4	14.7	CF2+	1.0	905.96	1.000	EI
0.5958	1370.00	209.88	1.2	30.997346	30.997855	117.7	16.4	CF+	1.5	209.88	1.000	EI
0.4959	1369.31	174.71	1.0	69.996111	69.998016	101.0	27.2	[13C]F3+	0.5	174.71	1.000	EI
0.14	1369.99	50.74	0.3	92.916332	0.0	56.6	0.0	unidentified	0.0	50.74	1.000	EI
0.0917	1369.74	32.30	0.2	90.918750	90.917789	112.3	-10.6	CBr+	1.5	32.30	1.000	EI


==> 200602.1550.std.7.frag.train_Halon1301.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1369.31	69.9961105	39.13	3.96	174.71	15.84	0.00796	0.6	0	43.05	4.06	EI
1369.74	90.9187496	43.81	3.64	32.3	6.77	0.01002	0.6	0	9.76	3.31	EI
1369.89	80.9143468	15.65	3.77	1521.4	29.13	0.00904	0.6	0	26.56	57.29	EI
1369.91	149.9082201	10.7	0.87	2750.07	53.65	0.01581	0.6	0	94.75	29.03	EI
1369.93	68.9932781	2.73	3.98	17206.09	163.2	0.00786	0.6	0	538.33	31.96	EI
1369.93	78.915681	12.71	3.8	1487.22	23.67	0.00884	0.6	0	27.29	54.5	EI
1369.93	147.9108056	10.93	0.8	2793.22	63.44	0.01561	0.6	0	104.7	26.68	EI
1369.94	130.9104228	10.45	2.46	4053.68	22.74	0.01394	0.6	0	114.27	35.47	EI
1369.95	128.9126635	9.04	2.51	4042.33	68.8	0.01375	0.6	0	66.31	60.96	EI
1369.99	92.9163316	56.64	3.62	50.74	10.6	0.01021	0.6	0	18.86	2.69	EI
1370	30.9973457	46.02	3.85	209.88	23.06	0.00413	0.6	0	56.99	3.68	EI
1370.04	49.9955252	21.12	3.28	905.96	31.06	0.006	0.6	0	38.3	23.65	EI


==> 200602.1550.std.7.frag.train_PFC116.comp.1280.97_0.txt <==
Run file: 200602.1550.std.7.frag.train_PFC116
#############################################
Compound index: 0
Average retention time, seconds: 1280.97
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
C2F6+: 	33.33	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
56.9865	1280.99	7714.00	100.0	68.993193	68.994661	27.9	21.3	CF3+	0.5	7713.49	1.000	EI
37.7937	1280.95	5116.56	66.3	118.989732	118.991467	32.2	14.6	C2F5+	0.5	5115.62	1.000	EI
2.6046	1280.81	352.55	4.6	30.997300	30.997855	101.3	17.9	CF+	1.5	352.55	1.000	EI
1.7200	1281.01	232.89	3.0	49.994969	49.996258	108.7	25.8	CF2+	1.0	232.82	1.000	EI
0.5319	1280.49	71.99	0.9	119.995162	119.994822	122.1	-2.8	C[13C]F5+	0.5	71.99	1.000	EI
0.3521	1280.96	47.66	0.6	69.994411	69.998016	70.6	51.5	[13C]F3+	0.5	47.66	1.000	EI


==> 200602.1550.std.7.frag.train_PFC116.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1280.49	119.9951617	47.82	2.76	71.99	8.89	0.01287	0.6	0	26.16	2.75	EI
1280.81	30.9972997	39.28	3.85	352.55	18.34	0.00413	0.6	0	63.18	5.58	EI
1280.95	118.9897319	8.1	2.79	5116.56	89.96	0.01277	0.6	0	433.43	11.8	EI
1280.96	69.994411	26.4	3.96	47.66	16.21	0.00796	0.6	0	27.02	1.76	EI
1280.99	68.9931925	4.94	3.98	7714	183.75	0.00786	0.6	0	1625.14	4.75	EI
1281.01	49.9949689	42.3	3.28	232.89	22.98	0.006	0.6	0	22.11	10.53	EI


==> 200602.1550.std.7.frag.train_PFC218.comp.1381.28_0.txt <==
Run file: 200602.1550.std.7.frag.train_PFC218
#############################################
Compound index: 0
Average retention time, seconds: 1381.28
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
C3F8+: 	19.04	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
65.0360	1381.28	6508.08	100.0	68.993267	68.994661	28.0	20.2	CF3+	0.5	6507.81	1.000	EI
22.9285	1381.22	2296.02	35.3	168.986878	168.988274	33.3	8.3	C3F7+	0.5	2294.34	0.999	EI
6.6127	1381.45	661.70	10.2	118.989665	118.991467	41.9	15.1	C2F5+	0.5	661.70	1.000	EI
4.6906	1381.39	469.36	7.2	99.991584	99.993064	36.4	14.8	C2F4+	1.0	469.36	1.000	EI
0.4357	1381.37	43.60	0.7	69.996973	69.998016	104.6	14.9	[13C]F3+	0.5	43.60	1.000	EI
0.2769	1381.05	27.71	0.4	169.987010	169.991628	90.4	27.2	C2[13C]F7+	0.5	27.71	1.000	EI


==> 200602.1550.std.7.frag.train_PFC218.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1381.05	169.9870104	34.75	1.53	27.71	10.07	0.01778	0.6	0	17.18	1.61	EI
1381.22	168.9868778	8.82	1.51	2296.02	85.97	0.01768	0.6	0	208.3	11.02	EI
1381.28	68.9932673	5.04	3.98	6508.08	125.89	0.00786	0.6	0	644.35	10.1	EI
1381.37	69.9969732	40.63	3.96	43.6	11.74	0.00796	0.6	0	39.22	1.11	EI
1381.39	99.9915836	10.57	3.86	469.36	28.79	0.01091	0.6	0	209.88	2.24	EI
1381.45	118.9896654	13.46	2.79	661.7	48.54	0.01277	0.6	0	170.5	3.88	EI


==> 200602.1550.std.7.frag.train_PFCc318.comp.1481.48_0.txt <==
Run file: 200602.1550.std.7.frag.train_PFCc318
#############################################
Compound index: 0
Average retention time, seconds: 1481.48
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
C3F6+: 	47.37	1.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
48.7434	1481.49	19887.86	100.0	130.990128	130.991467	27.1	10.2	C3F5+	1.5	19886.00	1.000	EI
38.6543	1481.45	15769.95	79.3	99.991539	99.993064	27.2	15.3	C2F4+	1.0	15769.95	1.000	EI
3.3475	1481.46	1365.68	6.9	30.997573	30.997855	51.4	9.1	CF+	1.5	1365.68	1.000	EI
3.1975	1481.58	1304.50	6.6	92.993268	92.994661	43.8	15.0	C3F3+	2.5	1304.50	1.000	EI
2.0744	1481.50	846.31	4.3	49.995884	49.996258	66.3	7.5	CF2+	1.0	846.31	1.000	EI
1.4970	1481.50	610.73	3.1	131.992850	131.994822	59.0	14.9	C2[13C]F5+	1.5	610.73	1.000	EI
0.8351	1481.37	340.68	1.7	100.995700	100.996419	68.5	7.1	C[13C]F4+	1.0	340.68	1.000	EI
0.4672	1481.48	190.61	1.0	111.991942	111.993064	95.0	10.0	C3F4+	2.0	190.61	1.000	EI
0.4571	1481.56	186.47	0.9	80.993582	80.994661	94.3	13.3	C2F3+	1.5	186.47	1.000	EI
0.4407	1481.45	179.79	0.9	73.995450	73.996258	114.0	10.9	C3F2+	3.0	179.79	1.000	EI
0.2813	1481.64	114.77	0.6	61.994964	61.996258	167.2	20.9	C2F2+	2.0	114.77	1.000	EI


==> 200602.1550.std.7.frag.train_PFCc318.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1481.46	30.997573	17.98	3.85	1365.68	33.44	0.00413	0.6	0	150.21	9.09	EI
1481.5	49.995884	24.55	3.28	846.31	29.36	0.006	0.6	0	123.24	6.87	EI
1481.64	61.9949639	66.13	3.77	114.77	12.99	0.00718	0.6	0	38.54	2.98	EI
1481.45	73.9954495	44.5	3.89	179.79	13.21	0.00836	0.6	0	64.74	2.78	EI
1481.56	80.9935818	36.37	3.77	186.47	14.33	0.00904	0.6	0	125.36	1.49	EI
1481.58	92.9932685	14.4	3.62	1304.5	42.67	0.01022	0.6	0	224.26	5.82	EI
1481.45	99.9915386	4.33	3.86	15769.95	146.15	0.01091	0.6	0	197.92	79.68	EI
1481.37	100.9957004	25.52	3.79	340.68	19.03	0.01101	0.6	0	51.3	6.64	EI
1481.48	111.9919421	36.68	3.14	190.61	21.82	0.01209	0.6	0	67.5	2.82	EI
1481.49	130.9901277	4.23	2.46	19887.86	187.99	0.01395	0.6	0	555.45	35.8	EI
1481.5	131.99285	21.38	2.29	610.73	21.06	0.01405	0.6	0	90.37	6.76	EI


==> 200602.1550.std.7.frag.train_SF6.comp.1291.35_0.txt <==
Run file: 200602.1550.std.7.frag.train_SF6
#############################################
Compound index: 0
Average retention time, seconds: 1291.35
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
F6S+: 	61.75	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
72.4003	1291.36	55070.75	100.0	126.961877	126.963538	26.4	13.1	F5S+	0.5	55070.28	1.000	EI
12.8813	1291.32	9797.99	17.8	88.965085	88.966732	30.4	18.5	F3S+	1.5	9797.99	1.000	EI
6.0934	1291.31	4634.83	8.4	107.962945	107.965135	34.0	20.3	F4S+	1.0	4634.83	1.000	EI
3.1728	1291.26	2413.35	4.4	128.958288	128.959334	50.4	8.1	F5[34S]+	0.5	2413.35	1.000	EI
1.7561	1291.31	1335.79	2.4	69.967173	69.968328	54.0	16.5	F2S+	2.0	1335.79	1.000	EI
1.3234	1291.43	1006.64	1.8	50.968787	50.969925	46.5	22.3	FS+	2.5	1006.59	1.000	EI
1.20	1291.27	913.08	1.7	53.981159	0.0	27.4	0.0	unidentified	0.0	913.08	1.000	EI
0.5247	1291.31	399.13	0.7	90.960473	90.962528	71.1	22.6	F3[34S]+	1.5	399.13	1.000	EI
0.4652	1291.18	353.83	0.6	127.960933	127.962926	93.3	15.6	F5[33S]+	0.5	353.83	1.000	EI
0.1817	1291.21	138.19	0.3	109.960373	109.960931	106.6	5.1	F4[34S]+	1.0	138.19	1.000	EI


==> 200602.1550.std.7.frag.train_SF6.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1291.18	127.9609326	35.95	2.54	353.83	25.08	0.01366	0.6	0	55.96	6.32	EI
1291.21	109.9603733	41.47	3.25	138.19	13.74	0.01189	0.6	0	26	5.31	EI
1291.26	128.9582879	17.52	2.51	2413.35	43.93	0.01375	0.6	0	110.61	21.82	EI
1291.27	53.9811594	27.38	3.47	913.08	42.43	0.00639	0.6	0	19.44	46.98	EI
1291.31	69.9671731	19.16	3.96	1335.79	39.56	0.00796	0.6	0	66.32	20.14	EI
1291.31	90.9604732	26.64	3.64	399.13	19.06	0.01002	0.6	0	46.55	8.57	EI
1291.31	107.9629448	9.23	3.37	4634.83	81.22	0.01169	0.6	0	243.79	19.01	EI
1291.32	88.9650846	6.89	3.67	9797.99	125.09	0.00983	0.6	0	468.02	20.93	EI
1291.36	126.9618774	3.37	2.56	55070.75	542.74	0.01356	0.6	0	2471.49	22.28	EI
1291.43	50.9687866	15.68	3.33	1006.64	26.6	0.00609	0.6	0	157.49	6.39	EI


==> 200602.1550.std.7.frag.val_HCFO1233zdE.comp.1603.78_0.txt <==
Run file: 200602.1550.std.7.frag.val_HCFO1233zdE
#############################################
Compound index: 0
Average retention time, seconds: 1603.78
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H2C3F3Cl+: 	11.59	1.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
33.8267	1603.77	2790.70	100.0	95.008728	95.010311	39.3	16.7	H2C3F3+	1.5	2789.71	1.000	EI
17.9036	1603.82	1476.54	52.9	129.977593	129.979164	49.0	12.1	H2C3F3Cl+	1.0	1476.52	1.000	EI
11.6289	1603.66	959.04	34.4	68.993578	68.994661	28.8	15.7	CF3+	0.5	959.04	1.000	EI
9.0527	1603.79	746.59	26.8	110.980130	110.980761	52.9	5.7	H2C3F2Cl+	1.5	746.58	1.000	EI
5.7030	1603.84	470.33	16.9	79.981079	79.982357	81.5	16.0	H2C2FCl+	1.0	470.33	1.000	EI
5.2142	1603.90	430.02	15.4	131.978345	131.976214	88.9	-16.2	H2C3F3[37Cl]+	1.0	430.02	1.000	EI
4.8142	1603.72	397.03	14.2	75.003953	75.004083	82.4	1.7	HC3F2+	2.5	397.03	1.000	EI
4.0940	1603.79	337.64	12.1	84.964362	84.965110	70.8	8.8	CF2Cl+	0.5	337.64	1.000	EI
2.3254	1603.85	191.78	6.9	112.977346	112.977810	64.5	4.1	H2C3F2[37Cl]+	1.5	191.78	1.000	EI
1.6896	1603.82	139.34	5.0	81.978339	81.979407	140.0	13.0	H2C2F[37Cl]+	1.0	139.34	1.000	EI
1.5937	1603.77	131.43	4.7	60.983404	60.983954	79.2	9.0	H2C2Cl+	1.5	131.43	1.000	EI
1.3096	1603.94	112.39	4.0	86.959244	86.962160	98.2	33.5	CF2[37Cl]+	0.5	108.00	0.961	EI
0.7788	1603.67	64.23	2.3	96.014862	96.013666	116.7	-12.5	H2C2[13C]F3+	1.5	64.23	1.000	EI


==> 200602.1550.std.7.frag.val_HCFO1233zdE.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1603.7	47.9663606	32.45	3.17	255.76	15.58	0.0058	0.6	-1	139.85	1.83	EI
1603.03	58.0404415	7.42	3.63	988.89	96.18	0.00679	0.6	-1	689.51	1.43	EI
1603.98	63.9604627	18.49	3.83	189.56	28.52	0.00737	0.6	-1	171.93	1.1	EI
1603.39	70.0758363	16.28	3.96	511.96	44.26	0.00797	0.6	-1	358.95	1.43	EI
1602.85	77.0373313	33.15	3.83	144.66	13.51	0.00865	0.6	-1	124.48	1.16	EI
1603.78	130.052998	49.99	2.48	50.32	4.81	0.01386	0.6	-1	20.09	2.5	EI
1603.54	266.983613	23.34	0.66	191.52	19.49	0.02731	0.6	-1	152.88	1.25	EI
1603.77	60.9834035	30.04	3.74	131.43	27.96	0.00708	0.6	0	59.89	2.19	EI
1603.66	68.9935778	5.75	3.98	959.04	81.47	0.00786	0.6	0	324.64	2.95	EI
1603.72	75.0039526	31.42	3.87	397.03	22.43	0.00845	0.6	0	29.59	13.42	EI
1603.84	79.9810794	31.02	3.79	470.33	27.93	0.00894	0.6	0	46.44	10.13	EI
1603.82	81.9783392	55.11	3.76	139.34	13.25	0.00914	0.6	0	9.85	14.15	EI
1603.79	84.9643618	26.51	3.72	337.64	15.06	0.00943	0.6	0	24.99	13.51	EI
1603.94	86.9592441	37.98	3.69	112.39	8.48	0.00963	0.6	0	17.94	6.27	EI
1603.77	95.008728	12.13	3.69	2790.7	50	0.01042	0.6	0	63.57	43.9	EI
1603.67	96.0148624	45.58	3.73	64.23	12.81	0.01052	0.6	0	56.74	1.13	EI
1603.79	110.9801304	18.67	3.2	746.59	17.12	0.01199	0.6	0	20.03	37.28	EI
1603.85	112.9773461	23.8	3.09	191.78	14.26	0.01218	0.6	0	22.72	8.44	EI
1603.82	129.9775929	16.85	2.49	1476.54	44.68	0.01385	0.6	0	37.63	39.24	EI
1603.9	131.9783455	34.11	2.29	430.02	14.71	0.01405	0.6	0	53.78	8	EI


==> 200602.1550.std.7.frag.val_HFO1234yf.comp.1479.33_0.txt <==
Run file: 200602.1550.std.7.frag.val_HFO1234yf
#############################################
Compound index: 0
Average retention time, seconds: 1479.33
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H2C3F4+: 	30.00	1.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
27.7184	1479.36	7035.05	100.0	68.993459	68.994661	26.8	17.4	CF3+	0.5	7035.05	1.000	EI
20.5209	1479.34	5263.60	74.8	114.007287	114.008714	36.1	12.5	H2C3F4+	1.0	5208.28	0.989	EI
19.9212	1479.30	5056.09	71.9	64.010732	64.011908	32.5	18.4	H2C2F2+	1.0	5056.09	1.000	EI
11.0265	1479.34	2798.87	39.8	95.008697	95.010311	32.9	17.0	H2C3F3+	1.5	2798.58	1.000	EI
7.7748	1479.30	1974.23	28.1	45.012832	45.013505	39.6	14.9	H2C2F+	1.5	1973.27	1.000	EI
6.6069	1479.29	1676.88	23.8	112.999430	113.000889	53.4	12.9	HC3F4+	1.5	1676.86	1.000	EI
3.0358	1479.24	770.51	11.0	75.003327	75.004083	62.2	10.1	HC3F2+	2.5	770.51	1.000	EI
0.7767	1479.20	197.14	2.8	51.004343	51.004083	59.4	-5.1	HCF2+	0.5	197.14	1.000	EI
0.7643	1479.23	193.99	2.8	94.001627	94.002486	102.3	9.1	HC3F3+	2.0	193.99	1.000	EI
0.4666	1479.28	118.43	1.7	115.009608	115.012069	125.2	21.4	H2C2[13C]F4+	1.0	118.43	1.000	EI
0.3282	1479.25	83.31	1.2	96.011213	96.013666	138.0	25.6	H2C2[13C]F3+	1.5	83.31	1.000	EI
0.3105	1479.64	101.05	1.4	69.996150	69.998016	124.3	26.7	[13C]F3+	0.5	78.81	0.780	EI
0.3003	1479.39	76.22	1.1	73.996193	73.996258	111.3	0.9	C3F2+	3.0	76.22	1.000	EI
0.2220	1479.34	5263.60	74.8	114.007287	114.004244	36.1	-26.7	HC2[13C]F4+	1.5	56.35	0.011	EI
0.1380	1479.46	35.03	0.5	76.011876	76.011908	218.3	0.4	H2C3F2+	2.0	35.03	1.000	EI
0.0786	1479.64	101.05	1.4	69.996150	70.002486	124.3	90.5	HCF3+	0.0	19.95	0.197	EI


==> 200602.1550.std.7.frag.val_HFO1234yf.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1479.62	38.9120189	93.1	4.11	205.75	12.32	0.00491	0.6	-1	50.12	4.1	EI
1479.36	63.9584598	54.14	3.83	127	18.74	0.00737	0.6	-1	68.4	1.86	EI
1479.22	94.9196013	77.71	3.69	63.5	15.82	0.01041	0.6	-1	33.58	1.89	EI
1479.29	95.0749493	48.49	3.7	73.08	16.71	0.01043	0.6	-1	49.43	1.48	EI
1479.3	45.012832	12.29	3	1974.23	53.63	0.00551	0.6	0	93.36	21.15	EI
1479.2	51.0043435	21.56	3.33	197.14	28.14	0.0061	0.6	0	95.97	2.05	EI
1479.3	64.0107324	8.29	3.84	5056.09	79.17	0.00738	0.6	0	96.8	52.23	EI
1479.36	68.9934585	3.84	3.98	7035.05	129.78	0.00786	0.6	0	419.17	16.78	EI
1479.64	69.9961496	48.7	3.96	101.05	12.73	0.00796	0.6	0	62.79	1.61	EI
1479.39	73.9961926	43.4	3.89	76.22	11.64	0.00836	0.6	0	16.58	4.6	EI
1479.24	75.0033274	22.78	3.87	770.51	25.44	0.00845	0.6	0	17.49	44.06	EI
1479.46	76.0118762	86.76	3.85	35.03	9.66	0.00855	0.6	0	13.58	2.58	EI
1479.23	94.0016267	39.68	3.66	193.99	17.78	0.01032	0.6	0	22.72	8.54	EI
1479.34	95.0086971	8.53	3.69	2798.87	47.57	0.01042	0.6	0	47.22	59.28	EI
1479.25	96.0112126	54.28	3.73	83.31	13.08	0.01052	0.6	0	8.43	9.88	EI
1479.29	112.9994301	18.86	3.09	1676.88	38.87	0.01219	0.6	0	45.49	36.86	EI
1479.34	114.0072865	10.42	3.04	5263.6	70.42	0.01228	0.6	0	91.58	57.47	EI
1479.28	115.0096077	49.08	2.98	118.43	16.28	0.01238	0.6	0	20.7	5.72	EI


==> 200602.1550.std.7.frag.val_HFO1234zeE.comp.1509.42_0.txt <==
Run file: 200602.1550.std.7.frag.val_HFO1234zeE
#############################################
Compound index: 0
Average retention time, seconds: 1509.42
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
H2C3F4+: 	41.85	1.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
28.9884	1509.49	15193.86	100.0	68.993437	68.994661	26.9	17.7	CF3+	0.5	15193.71	1.000	EI
19.0124	1509.40	10192.15	67.1	114.007306	114.008714	30.1	12.4	H2C3F4+	1.0	9964.95	0.978	EI
17.4856	1509.40	9165.35	60.3	95.009050	95.010311	30.5	13.3	H2C3F3+	1.5	9164.74	1.000	EI
13.1398	1509.58	6887.90	45.3	112.999153	113.000889	32.0	15.4	HC3F4+	1.5	6886.99	1.000	EI
4.4890	1509.20	2352.80	15.5	51.003785	51.004083	64.2	5.8	HCF2+	0.5	2352.80	1.000	EI
3.4046	1509.36	1784.65	11.7	75.002338	75.004083	44.7	23.3	HC3F2+	2.5	1784.47	1.000	EI
2.3861	1509.36	1250.64	8.2	45.012625	45.013505	54.8	19.6	H2C2F+	1.5	1250.64	1.000	EI
2.1731	1509.51	1138.97	7.5	30.997660	30.997855	62.1	6.3	CF+	1.5	1138.97	1.000	EI
1.5817	1509.62	829.03	5.5	92.992977	92.994661	44.8	18.1	C3F3+	2.5	829.03	1.000	EI
1.53	1508.26	802.55	5.3	49.991884	0.0	18.8	0.0	unidentified	0.0	802.55	1.000	EI
1.4669	1508.26	769.17	5.1	83.008125	83.010311	58.5	26.3	H2C2F3+	0.5	768.83	1.000	EI
0.7255	1509.44	380.41	2.5	94.000020	94.002486	70.9	26.2	HC3F3+	2.0	380.24	1.000	EI
0.5469	1509.27	286.66	1.9	96.014233	96.013666	74.7	-5.9	H2C2[13C]F3+	1.5	286.66	1.000	EI
0.5406	1508.45	283.32	1.9	33.013185	33.013505	97.7	9.7	H2CF+	0.5	283.32	1.000	EI
0.5378	1509.35	281.87	1.9	115.010601	115.012069	79.0	12.8	H2C2[13C]F4+	1.0	281.87	1.000	EI
0.4416	1509.40	10192.15	67.1	114.007306	114.004244	30.1	-26.9	HC2[13C]F4+	1.5	231.45	0.023	EI
0.3366	1509.38	176.43	1.2	73.995730	73.996258	74.2	7.1	C3F2+	3.0	176.43	1.000	EI
0.2862	1509.29	150.16	1.0	54.999548	54.997855	316.4	-30.8	C3F+	3.5	150.01	0.999	EI
0.2848	1509.32	149.28	1.0	56.005532	56.005680	118.5	2.6	HC3F+	3.0	149.28	1.000	EI
0.2776	1509.49	145.52	1.0	69.997696	69.998016	102.6	4.6	[13C]F3+	0.5	145.52	1.000	EI
0.2200	1509.13	115.92	0.8	76.008741	76.011908	109.0	41.7	H2C3F2+	2.0	115.32	0.995	EI
0.1457	1508.37	76.40	0.5	100.998345	101.000889	95.9	25.2	HC2F4+	0.5	76.38	1.000	EI


==> 200602.1550.std.7.frag.val_HFO1234zeE.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1509.28	28.9621178	109.33	2.97	78.74	16.18	0.00393	0.6	-1	53.67	1.47	EI
1508.4	43.0159386	67.34	2.87	296.51	18.62	0.00531	0.6	-1	134.65	2.2	EI
1509.44	68.9144623	107.53	3.98	373.19	12.6	0.00786	0.6	-1	85.25	4.38	EI
1509.14	113.8883997	89.14	3.04	161.62	26.64	0.01227	0.6	-1	17.15	9.42	EI
1509.8	254.9825475	25.76	0.74	157.62	16.68	0.02613	0.6	-1	130.1	1.21	EI
1508.72	266.9826646	17.87	0.66	201.53	21.78	0.02731	0.6	-1	125.1	1.61	EI
1509.66	46.9676947	33.18	3.11	75	16	0.0057	0.6	10	76.25	0.98	EI
1509.37	48.9724824	191.01	3.23	52.44	10.98	0.0059	0.6	10	38.32	1.37	EI
1509.39	58.9652559	63.96	3.67	38.88	13.68	0.00688	0.6	10	24.54	1.58	EI
1509.62	59.9749664	42.05	3.7	340.33	21.07	0.00698	0.6	10	15.8	21.53	EI
1509.65	60.9828546	17.69	3.74	439.35	28.44	0.00708	0.6	10	22.55	19.48	EI
1509.59	61.9905238	7.71	3.77	6677.42	113.41	0.00718	0.6	10	85.6	78.01	EI
1509.75	63.0006119	47	3.8	759.79	28.8	0.00728	0.6	10	25.93	29.31	EI
1509.41	64.0093624	11.58	3.84	8742.9	86.63	0.00737	0.6	10	102.84	85.01	EI
1509.34	65.0139129	42.04	3.87	124.99	16.69	0.00747	0.6	10	21.67	5.77	EI
1509.51	30.9976597	22.74	3.85	1138.97	35.78	0.00413	0.6	0	50.21	22.68	EI
1508.45	33.013185	37.8	4.96	283.32	16.66	0.00433	0.6	0	41.56	6.82	EI
1509.36	45.0126246	19.49	3	1250.64	46.8	0.00551	0.6	0	28.68	43.6	EI
1508.26	49.9918843	18.8	3.28	802.55	52.89	0.006	0.6	0	299.15	2.68	EI
1509.2	51.0037852	23.66	3.33	2352.8	46.81	0.0061	0.6	0	95.3	24.69	EI
1509.29	54.9995479	126.17	3.51	150.16	25.52	0.00649	0.6	0	31.69	4.74	EI
1509.32	56.005532	46.33	3.55	149.28	20	0.00659	0.6	0	50.42	2.96	EI
1509.49	68.9934371	3.96	3.98	15193.86	185.16	0.00786	0.6	0	399.07	38.07	EI
1509.49	69.9976957	39.8	3.96	145.52	21.04	0.00796	0.6	0	34.46	4.22	EI
1509.38	73.9957296	27.95	3.89	176.43	9.41	0.00836	0.6	0	18.28	9.65	EI
1509.36	75.0023381	14.82	3.87	1784.65	41.23	0.00845	0.6	0	24.89	71.69	EI
1509.13	76.0087414	42.44	3.85	115.92	8.07	0.00855	0.6	0	7.77	14.92	EI
1508.26	83.0081246	21.16	3.74	769.17	28.43	0.00924	0.6	0	59.36	12.96	EI
1509.62	92.9929774	14.89	3.62	829.03	32.83	0.01022	0.6	0	107.68	7.7	EI
1509.44	94.0000199	26.52	3.66	380.41	13.47	0.01032	0.6	0	36.47	10.43	EI
1509.4	95.0090499	7.01	3.69	9165.35	122.48	0.01042	0.6	0	131.98	69.45	EI
1509.27	96.0142327	28.14	3.73	286.66	18.27	0.01052	0.6	0	27.38	10.47	EI
1508.37	100.9983453	37.02	3.79	76.4	11.41	0.01101	0.6	0	31.14	2.45	EI
1509.58	112.9991527	7.96	3.09	6887.9	88.26	0.01219	0.6	0	47.94	143.67	EI
1509.4	114.0073061	6.74	3.04	10192.15	127.06	0.01228	0.6	0	127.95	79.66	EI
1509.35	115.0106008	29.98	2.98	281.87	18.73	0.01238	0.6	0	35.15	8.02	EI


==> 200714.2200.cal6L.7.frag.train_CF4.comp.272.52_0.txt <==
Run file: 200714.2200.cal6L.7.frag.train_CF4
#############################################
Compound index: 0
Average retention time, seconds: 272.52
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
CF2+: 	7.07	1.0	False
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
91.86	272.62	1037034.67	100.0	68.991555	0.0	1.7	0.0	unidentified	0.0	1037034.67	1.000	EI
6.2439	272.52	70493.12	6.8	49.994347	49.996258	51.2	38.2	CF2+	1.0	70493.12	1.000	EI
1.08	272.41	12155.01	1.2	69.994643	0.0	8.3	0.0	unidentified	0.0	12155.01	1.000	EI
0.7475	272.50	8440.57	0.8	30.997145	30.997855	86.4	22.9	CF+	1.5	8439.58	1.000	EI
0.0486	272.54	548.66	0.1	50.997510	50.999613	105.3	41.2	[13C]F2+	1.0	548.66	1.000	EI
0.0280	272.22	315.85	0.0	37.995166	37.996258	155.5	28.7	F2+	0.0	315.85	1.000	EI


==> 200714.2200.cal6L.7.frag.train_CF4.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
272.22	37.9951658	56.35	26.32	315.85	12.67	0.00542	0.6	0	63.93	4.94	EI
272.41	69.9946426	8.35	4.14	12155.01	101.51	0.00813	0.6	0	151.29	80.34	EI
272.5	30.9971448	12.37	32.26	8440.57	86.58	0.00483	0.6	0	235.26	35.88	EI
272.52	49.9943468	4.39	20	70493.12	235.6	0.00644	0.6	0	1273.23	55.37	EI
272.54	50.99751	37.28	19.61	548.66	27.06	0.00652	0.6	0	112.18	4.89	EI
272.62	68.9915549	1.74	4.27	1037034.67	2073.07	0.00805	0.6	0	24317.8	42.65	EI
274.38	70.9944182	56.21	4.01	301.87	20.68	0.00822	0.6	2	90.22	3.35	EI
274.43	51.9970787	38.36	19.23	608.68	27.91	0.00661	0.6	2	178.87	3.4	EI


==> 200714.2200.cal6L.7.frag.train_Halon2402.comp.1661.50_0.txt <==
Run file: 200714.2200.cal6L.7.frag.train_Halon2402
#############################################
Compound index: 0
Average retention time, seconds: 1661.50
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
C2F4Br2+: 	32.72	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
29.0205	1661.49	9442.70	100.0	178.910236	178.911402	32.3	6.5	C2F4Br+	0.5	9439.81	1.000	EI
26.9718	1661.54	8773.40	92.9	180.907848	180.909354	34.2	8.3	C2F4[81Br]+	0.5	8773.40	1.000	EI
10.6449	1661.51	3462.74	36.7	128.912801	128.914595	41.5	13.9	CF2Br+	0.5	3462.58	1.000	EI
9.7262	1661.45	3163.73	33.5	130.910889	130.912547	45.9	12.7	CF2[81Br]+	0.5	3163.73	1.000	EI
5.6512	1661.65	1838.21	19.5	99.991431	99.993064	40.4	16.3	C2F4+	1.0	1838.21	1.000	EI
2.0703	1661.56	784.27	8.3	259.825590	259.827691	54.8	8.1	C2F4Br[81Br]+	0.0	673.44	0.859	EI
1.8751	1660.78	611.62	6.5	80.992607	80.994661	134.7	25.4	C2F3+	1.5	609.93	0.997	EI
1.2493	1661.63	449.76	4.8	78.917298	78.917789	96.2	6.2	Br+	0.5	406.38	0.904	EI
1.2215	1661.42	497.71	5.3	190.832220	190.832482	75.6	1.4	CFBr[81Br]+	0.5	397.34	0.798	EI
1.0773	1661.28	350.43	3.7	80.915004	80.915741	89.5	9.1	[81Br]+	0.5	350.43	1.000	EI
1.0640	1661.28	346.22	3.7	257.828156	257.829739	83.9	6.1	C2F4Br2+	0.0	346.09	1.000	EI
1.0072	1661.83	352.27	3.7	261.824033	261.825643	67.6	6.1	C2F4[81Br]2+	0.0	327.61	0.930	EI
0.8985	1661.63	292.28	3.1	159.909802	159.912999	101.2	20.0	C2F3Br+	1.0	292.26	1.000	EI
0.8742	1661.70	457.44	4.8	161.907880	161.910951	90.3	19.0	C2F3[81Br]+	1.0	284.35	0.622	EI
0.8603	1661.41	279.86	3.0	109.914599	109.916192	99.4	14.5	CFBr+	1.0	279.85	1.000	EI
0.8132	1661.30	264.51	2.8	111.910920	111.914144	122.2	28.8	CF[81Br]+	1.0	264.51	1.000	EI
0.6308	1661.62	205.20	2.2	240.830912	240.829288	49.9	-6.7	C2F3Br[81Br]+	0.5	205.20	1.000	EI
0.6278	1661.58	204.25	2.2	188.833024	188.834530	100.4	8.0	CFBr2+	0.5	204.20	1.000	EI
0.5942	1661.49	339.34	3.6	192.828714	192.830434	68.1	8.9	CF[81Br]2+	0.5	193.29	0.570	EI
0.5214	1661.66	169.59	1.8	181.913456	181.912709	114.5	-4.1	C[13C]F4[81Br]+	0.5	169.59	1.000	EI
0.3944	1661.05	128.28	1.4	179.913296	179.914757	119.8	8.1	C[13C]F4Br+	0.5	128.28	1.000	EI
0.3510	1661.25	114.23	1.2	238.829979	238.831336	106.4	5.7	C2F3Br2+	0.5	114.18	1.000	EI


==> 200714.2200.cal6L.7.frag.train_Halon2402.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1661.63	78.9172977	37.14	3.89	449.76	24.72	0.00863	0.6	0	77.73	5.79	EI
1661.28	80.9150036	34.36	3.87	350.43	18.25	0.0088	0.6	0	91.89	3.81	EI
1660.78	80.992607	52.95	3.87	611.62	37.81	0.00881	0.6	0	258.32	2.37	EI
1661.65	99.9914307	12.69	5.77	1838.21	81.85	0.01047	0.6	0	628.82	2.92	EI
1661.41	109.9145991	38.47	5.9	279.86	15.14	0.01134	0.6	0	54.71	5.12	EI
1661.3	111.9109199	47.84	5.92	264.51	12.33	0.01151	0.6	0	56.66	4.67	EI
1661.51	128.9128013	13.25	3.75	3462.74	59.53	0.013	0.6	0	307.09	11.28	EI
1661.45	130.9108887	15.42	3.34	3163.73	62.7	0.01317	0.6	0	578.5	5.47	EI
1661.63	159.9098018	39.23	1.48	292.28	24.56	0.01571	0.6	0	55.01	5.31	EI
1661.7	161.9078795	34.71	1.51	457.44	17.87	0.01588	0.6	0	30.72	14.89	EI
1661.49	178.910236	8.16	1.58	9442.7	146.25	0.01737	0.6	0	1195	7.9	EI
1661.05	179.9132956	46.85	1.58	128.28	12.99	0.01746	0.6	0	23.41	5.48	EI
1661.54	180.9078475	9.36	1.58	8773.4	123.47	0.01754	0.6	0	1372.13	6.39	EI
1661.66	181.9134561	44.71	1.57	169.59	12.91	0.01763	0.6	0	48.88	3.47	EI
1661.58	188.8330243	38.9	1.55	204.25	21.9	0.01824	0.6	0	50.02	4.08	EI
1661.42	190.8322201	28.54	1.55	497.71	27.61	0.01841	0.6	0	67.32	7.39	EI
1661.49	192.8287141	25.33	1.54	339.34	11.57	0.01859	0.6	0	65.88	5.15	EI
1661.25	238.8299791	41.38	1.21	114.23	9.05	0.02261	0.6	0	57.63	1.98	EI
1661.62	240.8309119	17.29	0.98	205.2	24.09	0.02278	0.6	0	28.42	7.22	EI
1661.28	257.8281562	32.02	0.68	346.22	34.73	0.02427	0.6	0	58.06	5.96	EI
1661.56	259.8255905	19.52	0.68	784.27	22.24	0.02444	0.6	0	97.8	8.02	EI
1661.83	261.8240335	25.12	0.67	352.27	14.75	0.02462	0.6	0	66.25	5.32	EI


==> 200714.2200.cal6L.7.frag.train_NF3.comp.274.41_0.txt <==
Run file: 200714.2200.cal6L.7.frag.train_NF3
#############################################
Compound index: 0
Average retention time, seconds: 274.41
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
NF3+: 	49.87	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
66.8346	274.43	608.68	100.0	51.997079	51.999332	107.3	43.3	NF2+	0.5	608.56	1.000	EI
32.9051	274.38	301.87	49.6	70.994418	70.997735	142.7	46.7	NF3+	0.0	299.62	0.993	EI


==> 200714.2200.cal6L.7.frag.train_NF3.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
274.38	70.9944182	56.21	4.01	301.87	20.68	0.00822	0.6	0	90.22	3.35	EI
274.43	51.9970787	38.36	19.23	608.68	27.91	0.00661	0.6	0	178.87	3.4	EI


==> 200714.2200.cal6L.7.frag.train_SF5CF3.comp.1421.46_0.txt <==
Run file: 200714.2200.cal6L.7.frag.train_SF5CF3
#############################################
Compound index: 0
Average retention time, seconds: 1421.46
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
F6S+: 	19.16	0.0	True
CF4+: 	12.44	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
61.4997	1421.46	3655.41	100.0	68.993024	68.994661	27.9	23.7	CF3+	0.5	3654.40	1.000	EI
25.2153	1421.36	1498.33	41.0	88.964874	88.966732	55.3	20.9	F3S+	1.5	1498.33	1.000	EI
8.5563	1421.60	508.61	13.9	126.960346	126.963538	76.5	25.1	F5S+	0.5	508.43	1.000	EI
3.2887	1421.69	204.95	5.6	69.965862	69.968328	157.2	35.3	F2S+	2.0	195.42	0.953	EI
0.7654	1421.20	45.48	1.2	107.963823	107.965135	122.8	12.1	F4S+	1.0	45.48	1.000	EI
0.6889	1421.69	204.95	5.6	69.965862	69.998016	157.2	459.6	[13C]F3+	0.5	40.94	0.200	EI
0.4941	1421.20	29.36	0.8	90.959489	90.962528	202.2	33.4	F3[34S]+	1.5	29.36	1.000	EI


==> 200714.2200.cal6L.7.frag.train_SF5CF3.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1421.46	68.9930236	4.91	3.98	3655.41	186.64	0.00776	0.6	0	404.07	9.05	EI
1421.69	69.9658619	62.1	3.97	204.95	14.56	0.00785	0.6	0	75.72	2.71	EI
1421.36	88.9648743	19.74	3.81	1498.33	35.73	0.00951	0.6	0	151.08	9.92	EI
1421.2	90.9594889	80.25	3.8	29.36	7.23	0.00968	0.6	0	7.02	4.18	EI
1421.2	107.9638232	48.11	5.88	45.48	10.07	0.01117	0.6	0	11.45	3.97	EI
1421.6	126.9603465	28.93	4.16	508.61	27.03	0.01283	0.6	0	14.44	35.22	EI


==> 200714.2200.cal6L.7.frag.train_SO2F2.comp.1385.37_0.txt <==
Run file: 200714.2200.cal6L.7.frag.train_SO2F2
#############################################
Compound index: 0
Average retention time, seconds: 1385.37
Largest detected fragment series:
Formula	Likelihood indicator (%)	DBE	Molecular ion?
O3FCl+: 	22.83	0.0	True
% norm I, exact	RT [s]	Total Intensity	% of Total Intensity	Meas. mass [m/z]	Exact mass [m/z]	Exact mass, u [ppm]	Mass diff [ppm]	Formula	DBE	Intensity	Intensity, fraction	Ionisation mode
57.8698	1385.40	172.95	100.0	82.957363	82.953048	122.4	-52.0	O3Cl+	0.5	170.83	0.988	EI
33.2536	1385.29	98.43	56.9	101.954964	101.951451	106.4	-34.5	O3FCl+	0.0	98.16	0.997	EI
7.8162	1385.47	23.81	13.8	66.963061	66.958133	115.0	-73.6	O2Cl+	0.5	23.07	0.969	EI


==> 200714.2200.cal6L.7.frag.train_SO2F2.txt <==
RT	mass	mass_u_ppm	mass_cal_u_ppm	area	area_u	peak_width	peak_alpha	compound_bin	LOD	SN	Ionisation
1385.29	101.9549639	41.35	5.8	98.43	14.15	0.01064	0.6	0	52.29	1.88	EI
1385.4	82.9573635	47.91	3.86	172.95	13.96	0.00898	0.6	0	36.3	4.76	EI
1385.47	66.963061	44.92	4.04	23.81	10	0.00758	0.6	0	20.05	1.19	EI


==> COPYRIGHT.txt <==
© Copyright Empa 2019 - 2021.
Author Myriam Guillevic, Empa.

This file is part of ALPINAC.

ALPINAC is free software: you can redistribute it and/or modify
it under the terms of the GNU Lesser General Public License as published by
the Free Software Foundation, either version 3 of the License, or
(at your option) any later version.

ALPINAC is distributed in the hope that it will be useful,
but WITHOUT ANY WARRANTY; without even the implied warranty of
MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the
GNU Lesser General Public License for more details.

You should have received a copy of the GNU Lesser General Public License
along with ALPINAC.  If not, see <https://www.gnu.org/licenses/>.


